Credit Scores: Performance and Equity

Credit scores are critical for allocating consumer debt in the United States, yet little evidence is available on their performance. We benchmark a widely used credit score against a machine learning model of consumer default and find significant misclassification of borrowers, especially those with low scores. Our model improves predictive accuracy for young, low-income, and minority groups due to its superior performance with low quality data, resulting in a gain in standing for these populations. Our findings suggest that improving credit scoring performance could lead to more equitable access to credit.

==> Tables/credit_risk_csv/credit_card_reg_l1.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-11707.1676",="0.0635",="0.0377",="-0.0090"
="cs_bin_l1=3",="-11931.2060",="0.1713",="0.0634",="-0.0465"
="cs_bin_l1=4",="-7036.4965",="0.2015",="-0.0396",="-0.2322"
="cs_bin_l1=5",="-3354.3565",="0.2399",="-0.0763",="-0.3293"
="age_sq",="-13.3203",="-0.0000",="-0.0000",="-0.0000"
="cs_bin_l1=1 # age",="1494.5679",="0.0036",="0.0051",="0.0006"
="cs_bin_l1=2 # age",="1396.2384",="0.0029",="0.0041",="0.0005"
="cs_bin_l1=3 # age",="1251.9694",="0.0023",="0.0036",="0.0002"
="cs_bin_l1=4 # age",="1203.5324",="0.0022",="0.0040",="0.0007"
="cs_bin_l1=5 # age",="1113.6485",="0.0020",="0.0041",="0.0008"
="cs_bin_l1=1 # income_insight_score",="192.8409",="0.0000",="-0.0001",="-0.0004"
="cs_bin_l1=2 # income_insight_score",="358.3703",="0.0001",="0.0001",="-0.0004"
="cs_bin_l1=3 # income_insight_score",="453.1821",="0.0001",="0.0001",="-0.0004"
="cs_bin_l1=4 # income_insight_score",="189.1863",="0.0001",="0.0002",="0.0002"
="cs_bin_l1=5 # income_insight_score",="107.6508",="0.0004",="0.0001",="0.0002"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="-36.9978",="0.0022",="0.0023",="0.0056"
="cs_bin_l1=1 # quarter=10",="669.0624",="0.0049",="0.0838",="0.0809"
="cs_bin_l1=1 # quarter=11",="543.4285",="0.0054",="0.0647",="0.0533"
="cs_bin_l1=1 # quarter=12",="-1793.9904",="0.0076",="-0.0403",="-0.0606"
="cs_bin_l1=1 # quarter=13",="1841.0658",="0.0088",="0.2419",="0.1824"
="cs_bin_l1=1 # quarter=14",="3041.5664",="0.0079",="0.0238",="0.0307"
="cs_bin_l1=1 # quarter=15",="3781.3788",="0.0053",="0.0376",="0.0347"
="cs_bin_l1=1 # quarter=16",="2332.2131",="0.0052",="0.0008",="-0.0175"
="cs_bin_l1=1 # quarter=17",="4763.2282",="0.0073",="0.1417",="0.1438"
="cs_bin_l1=1 # quarter=18",="5707.9572",="0.0077",="0.0271",="0.0358"
="cs_bin_l1=1 # quarter=19",="2639.0771",="0.0023",="-0.0435",="-0.1051"
="cs_bin_l1=1 # quarter=20",="-2027.4807",="-0.0005",="-0.0484",="-0.1040"
="cs_bin_l1=1 # quarter=21",="-3113.9153",="0.0021",="-0.0212",="-0.0285"
="cs_bin_l1=1 # quarter=22",="-3640.5170",="-0.0002",="-0.0351",="-0.0512"
="cs_bin_l1=1 # quarter=23",="-3787.3960",="-0.0047",="-0.0191",="-0.0269"
="cs_bin_l1=1 # quarter=24",="-4494.6478",="-0.0045",="-0.0420",="-0.0372"
="cs_bin_l1=1 # quarter=25",="-4897.8512",="-0.0007",="-0.0198",="-0.0176"
="cs_bin_l1=1 # quarter=26",="-4835.6526",="-0.0001",="-0.0311",="-0.0132"
="cs_bin_l1=1 # quarter=27",="-4625.0111",="-0.0006",="-0.0188",="0.0038"
="cs_bin_l1=1 # quarter=28",="-4452.0826",="-0.0009",="0.0326",="0.0508"
="cs_bin_l1=1 # quarter=29",="-3890.5372",="0.0044",="-0.0228",="0.0317"
="cs_bin_l1=1 # quarter=30",="-3579.6335",="0.0040",="-0.0163",="-0.0019"
="cs_bin_l1=1 # quarter=31",="-1731.9049",="0.0067",="-0.0152",="0.0140"
="cs_bin_l1=1 # quarter=32",="-2636.0574",="0.0042",="-0.0400",="-0.0314"
="cs_bin_l1=1 # quarter=33",="-2049.8105",="0.0044",="-0.0215",="0.0051"
="cs_bin_l1=1 # quarter=34",="-1440.8212",="0.0031",="-0.0100",="0.0076"
="cs_bin_l1=1 # quarter=35",="-1258.4675",="0.0094",="0.0098",="0.0434"
="cs_bin_l1=1 # quarter=36",="-1784.7569",="0.0118",="-0.0255",="0.0164"
="cs_bin_l1=1 # quarter=37",="-1365.0468",="0.0138",="-0.0178",="0.0139"
="cs_bin_l1=1 # quarter=38",="-1025.4841",="0.0146",="-0.0269",="0.0055"
="cs_bin_l1=1 # quarter=39",="218.6359",="0.0163",="0.0608",="0.1036"
="cs_bin_l1=1 # quarter=40",="-716.1896",="0.0128",="-0.0332",="0.0235"
="cs_bin_l1=1 # quarter=41",="-280.5248",="0.0145",="-0.0234",="0.0137"
="cs_bin_l1=1 # quarter=42",="-229.8177",="0.0141",="-0.0304",="0.0017"
="cs_bin_l1=1 # quarter=43",="259.6120",="0.0144",="-0.0209",="0.0270"
="cs_bin_l1=1 # quarter=44",="-908.5576",="0.0119",="-0.0488",="-0.0363"
="cs_bin_l1=1 # quarter=45",="-405.2637",="0.0169",="-0.0318",="0.0158"
="cs_bin_l1=1 # quarter=46",="-142.2048",="0.0181",="-0.0334",="-0.0104"
="cs_bin_l1=1 # quarter=47",="398.3785",="0.0161",="-0.0297",="0.0267"
="cs_bin_l1=1 # quarter=48",="-501.3056",="0.0187",="-0.0309",="0.0120"
="cs_bin_l1=1 # quarter=49",="-138.8453",="0.0234",="0.0011",="0.0300"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="239.6714",="0.0029",="0.0084",="0.0143"
="cs_bin_l1=2 # quarter=10",="744.6808",="0.0076",="0.0487",="0.0664"
="cs_bin_l1=2 # quarter=11",="718.7314",="0.0056",="0.0382",="0.0492"
="cs_bin_l1=2 # quarter=12",="-1009.0438",="0.0072",="-0.0291",="-0.0357"
="cs_bin_l1=2 # quarter=13",="746.2737",="0.0095",="0.1436",="0.1496"
="cs_bin_l1=2 # quarter=14",="1411.9008",="0.0081",="0.0167",="0.0401"
="cs_bin_l1=2 # quarter=15",="1896.0526",="-0.0027",="0.0187",="0.0304"
="cs_bin_l1=2 # quarter=16",="932.0541",="-0.0034",="-0.0025",="0.0072"
="cs_bin_l1=2 # quarter=17",="1736.1203",="-0.0023",="0.0760",="0.0976"
="cs_bin_l1=2 # quarter=18",="1751.9816",="-0.0034",="0.0019",="0.0191"
="cs_bin_l1=2 # quarter=19",="282.6641",="-0.0142",="-0.0390",="-0.0667"
="cs_bin_l1=2 # quarter=20",="-1908.7433",="-0.0236",="-0.0450",="-0.0745"
="cs_bin_l1=2 # quarter=21",="-3098.5914",="-0.0223",="-0.0426",="-0.0597"
="cs_bin_l1=2 # quarter=22",="-4041.8834",="-0.0228",="-0.0536",="-0.0858"
="cs_bin_l1=2 # quarter=23",="-4610.5404",="-0.0304",="-0.0417",="-0.0624"
="cs_bin_l1=2 # quarter=24",="-5615.5423",="-0.0285",="-0.0608",="-0.0723"
="cs_bin_l1=2 # quarter=25",="-6381.3239",="-0.0234",="-0.0419",="-0.0494"
="cs_bin_l1=2 # quarter=26",="-6643.6536",="-0.0178",="-0.0499",="-0.0420"
="cs_bin_l1=2 # quarter=27",="-6628.7405",="-0.0213",="-0.0369",="-0.0081"
="cs_bin_l1=2 # quarter=28",="-6984.2770",="-0.0235",="-0.0222",="-0.0028"
="cs_bin_l1=2 # quarter=29",="-6891.8230",="-0.0145",="-0.0407",="-0.0062"
="cs_bin_l1=2 # quarter=30",="-6698.4116",="-0.0144",="-0.0305",="0.0034"
="cs_bin_l1=2 # quarter=31",="-6120.7437",="-0.0160",="-0.0289",="0.0080"
="cs_bin_l1=2 # quarter=32",="-6882.7653",="-0.0205",="-0.0526",="-0.0421"
="cs_bin_l1=2 # quarter=33",="-6874.0276",="-0.0163",="-0.0415",="-0.0140"
="cs_bin_l1=2 # quarter=34",="-6523.1136",="-0.0144",="-0.0265",="-0.0004"
="cs_bin_l1=2 # quarter=35",="-6538.7007",="-0.0094",="-0.0172",="0.0226"
="cs_bin_l1=2 # quarter=36",="-7001.7403",="-0.0075",="-0.0434",="-0.0022"
="cs_bin_l1=2 # quarter=37",="-6843.2360",="-0.0033",="-0.0380",="-0.0009"
="cs_bin_l1=2 # quarter=38",="-6722.7481",="-0.0016",="-0.0358",="0.0016"
="cs_bin_l1=2 # quarter=39",="-6158.5766",="-0.0015",="0.0376",="0.1036"
="cs_bin_l1=2 # quarter=40",="-7080.1308",="-0.0032",="-0.0429",="0.0250"
="cs_bin_l1=2 # quarter=41",="-6794.8518",="0.0026",="-0.0340",="0.0233"
="cs_bin_l1=2 # quarter=42",="-6482.4909",="0.0025",="-0.0346",="0.0194"
="cs_bin_l1=2 # quarter=43",="-6106.8590",="0.0009",="-0.0271",="0.0319"
="cs_bin_l1=2 # quarter=44",="-7321.4998",="-0.0044",="-0.0551",="-0.0170"
="cs_bin_l1=2 # quarter=45",="-6914.0738",="0.0029",="-0.0401",="0.0228"
="cs_bin_l1=2 # quarter=46",="-6619.8891",="0.0040",="-0.0393",="0.0141"
="cs_bin_l1=2 # quarter=47",="-6180.8487",="-0.0001",="-0.0314",="0.0472"
="cs_bin_l1=2 # quarter=48",="-7176.5816",="0.0008",="-0.0384",="0.0245"
="cs_bin_l1=2 # quarter=49",="-6892.0511",="0.0077",="-0.0153",="0.0539"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="28.7252",="-0.0111",="0.0114",="0.0238"
="cs_bin_l1=3 # quarter=10",="-6.9257",="-0.0034",="0.0368",="0.0688"
="cs_bin_l1=3 # quarter=11",="45.3924",="-0.0010",="0.0403",="0.0621"
="cs_bin_l1=3 # quarter=12",="-174.7562",="0.0109",="-0.0101",="0.0073"
="cs_bin_l1=3 # quarter=13",="751.7867",="0.0005",="0.1184",="0.1227"
="cs_bin_l1=3 # quarter=14",="1067.0087",="0.0031",="0.0296",="0.0666"
="cs_bin_l1=3 # quarter=15",="1672.0854",="-0.0164",="0.0267",="0.0608"
="cs_bin_l1=3 # quarter=16",="1654.9620",="-0.0166",="0.0006",="0.0083"
="cs_bin_l1=3 # quarter=17",="2026.8269",="-0.0264",="0.0411",="0.0455"
="cs_bin_l1=3 # quarter=18",="1561.0643",="-0.0333",="-0.0084",="0.0114"
="cs_bin_l1=3 # quarter=19",="504.0404",="-0.0419",="-0.0397",="-0.0506"
="cs_bin_l1=3 # quarter=20",="162.6257",="-0.0563",="-0.0573",="-0.1009"
="cs_bin_l1=3 # quarter=21",="-1102.8514",="-0.0681",="-0.0703",="-0.1168"
="cs_bin_l1=3 # quarter=22",="-2343.6346",="-0.0734",="-0.0789",="-0.1299"
="cs_bin_l1=3 # quarter=23",="-3496.7261",="-0.0786",="-0.0677",="-0.0977"
="cs_bin_l1=3 # quarter=24",="-4173.0872",="-0.0700",="-0.0838",="-0.1194"
="cs_bin_l1=3 # quarter=25",="-5150.1899",="-0.0731",="-0.0645",="-0.0875"
="cs_bin_l1=3 # quarter=26",="-5772.9297",="-0.0673",="-0.0711",="-0.0715"
="cs_bin_l1=3 # quarter=27",="-6423.6215",="-0.0664",="-0.0571",="-0.0373"
="cs_bin_l1=3 # quarter=28",="-6678.6755",="-0.0722",="-0.0594",="-0.0574"
="cs_bin_l1=3 # quarter=29",="-6867.9642",="-0.0625",="-0.0616",="-0.0371"
="cs_bin_l1=3 # quarter=30",="-7038.6577",="-0.0649",="-0.0493",="-0.0087"
="cs_bin_l1=3 # quarter=31",="-7094.8205",="-0.0647",="-0.0418",="0.0050"
="cs_bin_l1=3 # quarter=32",="-6812.7637",="-0.0740",="-0.0658",="-0.0506"
="cs_bin_l1=3 # quarter=33",="-6934.2361",="-0.0707",="-0.0580",="-0.0273"
="cs_bin_l1=3 # quarter=34",="-6880.2804",="-0.0634",="-0.0421",="-0.0054"
="cs_bin_l1=3 # quarter=35",="-6698.2979",="-0.0566",="-0.0306",="0.0132"
="cs_bin_l1=3 # quarter=36",="-6903.6404",="-0.0594",="-0.0555",="-0.0288"
="cs_bin_l1=3 # quarter=37",="-6949.9515",="-0.0535",="-0.0497",="-0.0166"
="cs_bin_l1=3 # quarter=38",="-7104.1872",="-0.0473",="-0.0372",="-0.0029"
="cs_bin_l1=3 # quarter=39",="-6561.7112",="-0.0401",="0.0271",="0.1030"
="cs_bin_l1=3 # quarter=40",="-7078.8525",="-0.0456",="-0.0462",="0.0104"
="cs_bin_l1=3 # quarter=41",="-6873.3374",="-0.0346",="-0.0315",="0.0376"
="cs_bin_l1=3 # quarter=42",="-6846.0851",="-0.0287",="-0.0268",="0.0483"
="cs_bin_l1=3 # quarter=43",="-6488.9938",="-0.0267",="-0.0146",="0.0663"
="cs_bin_l1=3 # quarter=44",="-7180.9303",="-0.0343",="-0.0432",="0.0099"
="cs_bin_l1=3 # quarter=45",="-7085.3911",="-0.0267",="-0.0227",="0.0601"
="cs_bin_l1=3 # quarter=46",="-6875.4223",="-0.0228",="-0.0227",="0.0493"
="cs_bin_l1=3 # quarter=47",="-6430.6642",="-0.0224",="-0.0090",="0.0787"
="cs_bin_l1=3 # quarter=48",="-6946.2828",="-0.0311",="-0.0220",="0.0495"
="cs_bin_l1=3 # quarter=49",="-6934.7923",="-0.0165",="-0.0005",="0.0820"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="-157.3398",="-0.0579",="0.0099",="0.0137"
="cs_bin_l1=4 # quarter=10",="-325.7171",="-0.0551",="0.0182",="0.0573"
="cs_bin_l1=4 # quarter=11",="-367.6317",="-0.0355",="0.0215",="0.0482"
="cs_bin_l1=4 # quarter=12",="-128.0309",="0.0233",="0.0087",="0.0197"
="cs_bin_l1=4 # quarter=13",="121.8913",="-0.0381",="0.0513",="0.0593"
="cs_bin_l1=4 # quarter=14",="134.3918",="-0.0380",="0.0260",="0.0830"
="cs_bin_l1=4 # quarter=15",="161.5468",="-0.0535",="0.0191",="0.0641"
="cs_bin_l1=4 # quarter=16",="683.3261",="-0.0155",="0.0019",="0.0073"
="cs_bin_l1=4 # quarter=17",="720.2481",="-0.0644",="0.0179",="0.0224"
="cs_bin_l1=4 # quarter=18",="517.8991",="-0.0753",="-0.0095",="0.0054"
="cs_bin_l1=4 # quarter=19",="114.2667",="-0.0732",="-0.0207",="-0.0288"
="cs_bin_l1=4 # quarter=20",="350.4766",="-0.0601",="-0.0287",="-0.0602"
="cs_bin_l1=4 # quarter=21",="-70.0614",="-0.1064",="-0.0355",="-0.0733"
="cs_bin_l1=4 # quarter=22",="-681.2471",="-0.1137",="-0.0381",="-0.0726"
="cs_bin_l1=4 # quarter=23",="-1123.0827",="-0.1139",="-0.0360",="-0.0617"
="cs_bin_l1=4 # quarter=24",="-1274.4434",="-0.0855",="-0.0433",="-0.0787"
="cs_bin_l1=4 # quarter=25",="-1754.1700",="-0.1155",="-0.0361",="-0.0729"
="cs_bin_l1=4 # quarter=26",="-2214.6189",="-0.1132",="-0.0394",="-0.0426"
="cs_bin_l1=4 # quarter=27",="-2490.1127",="-0.1009",="-0.0340",="-0.0329"
="cs_bin_l1=4 # quarter=28",="-2471.6914",="-0.1037",="-0.0354",="-0.0345"
="cs_bin_l1=4 # quarter=29",="-2689.8191",="-0.1066",="-0.0331",="-0.0200"
="cs_bin_l1=4 # quarter=30",="-2954.2016",="-0.1128",="-0.0269",="0.0061"
="cs_bin_l1=4 # quarter=31",="-3022.6683",="-0.1040",="-0.0262",="0.0067"
="cs_bin_l1=4 # quarter=32",="-2766.0003",="-0.1114",="-0.0321",="-0.0151"
="cs_bin_l1=4 # quarter=33",="-2941.4415",="-0.1158",="-0.0284",="0.0019"
="cs_bin_l1=4 # quarter=34",="-3001.2818",="-0.1114",="-0.0269",="0.0041"
="cs_bin_l1=4 # quarter=35",="-2943.4088",="-0.0976",="-0.0235",="0.0000"
="cs_bin_l1=4 # quarter=36",="-2947.7401",="-0.1043",="-0.0324",="-0.0255"
="cs_bin_l1=4 # quarter=37",="-3087.1852",="-0.1067",="-0.0323",="-0.0139"
="cs_bin_l1=4 # quarter=38",="-3168.4064",="-0.1017",="-0.0167",="0.0099"
="cs_bin_l1=4 # quarter=39",="-3053.4685",="-0.0882",="-0.0034",="0.0426"
="cs_bin_l1=4 # quarter=40",="-3179.3944",="-0.0920",="-0.0251",="0.0035"
="cs_bin_l1=4 # quarter=41",="-3261.3180",="-0.0909",="-0.0209",="0.0255"
="cs_bin_l1=4 # quarter=42",="-3186.5172",="-0.0856",="-0.0169",="0.0423"
="cs_bin_l1=4 # quarter=43",="-2996.3741",="-0.0691",="-0.0048",="0.0634"
="cs_bin_l1=4 # quarter=44",="-3098.8029",="-0.0773",="-0.0165",="0.0256"
="cs_bin_l1=4 # quarter=45",="-3196.3540",="-0.0786",="-0.0074",="0.0692"
="cs_bin_l1=4 # quarter=46",="-3034.8709",="-0.0722",="-0.0076",="0.0620"
="cs_bin_l1=4 # quarter=47",="-2744.2410",="-0.0661",="0.0004",="0.0759"
="cs_bin_l1=4 # quarter=48",="-2684.4403",="-0.0692",="-0.0019",="0.0648"
="cs_bin_l1=4 # quarter=49",="-2636.9597",="-0.0637",="0.0056",="0.0901"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="88.1461",="-0.1043",="0.0020",="-0.0028"
="cs_bin_l1=5 # quarter=10",="-61.4421",="-0.1106",="0.0048",="0.0202"
="cs_bin_l1=5 # quarter=11",="-92.9613",="-0.0727",="0.0039",="0.0156"
="cs_bin_l1=5 # quarter=12",="96.5420",="0.0269",="0.0044",="0.0078"
="cs_bin_l1=5 # quarter=13",="219.9215",="-0.0820",="0.0188",="0.0213"
="cs_bin_l1=5 # quarter=14",="106.1319",="-0.0864",="0.0143",="0.0473"
="cs_bin_l1=5 # quarter=15",="234.6573",="-0.1010",="0.0038",="0.0221"
="cs_bin_l1=5 # quarter=16",="423.4633",="-0.0268",="-0.0085",="-0.0159"
="cs_bin_l1=5 # quarter=17",="359.9359",="-0.1072",="-0.0036",="-0.0151"
="cs_bin_l1=5 # quarter=18",="474.8908",="-0.1191",="-0.0121",="-0.0180"
="cs_bin_l1=5 # quarter=19",="241.9055",="-0.1091",="-0.0159",="-0.0277"
="cs_bin_l1=5 # quarter=20",="479.1270",="-0.0727",="-0.0161",="-0.0334"
="cs_bin_l1=5 # quarter=21",="546.8065",="-0.1460",="-0.0188",="-0.0395"
="cs_bin_l1=5 # quarter=22",="150.5465",="-0.1603",="-0.0196",="-0.0335"
="cs_bin_l1=5 # quarter=23",="-15.0955",="-0.1546",="-0.0174",="-0.0309"
="cs_bin_l1=5 # quarter=24",="-151.8140",="-0.1109",="-0.0236",="-0.0431"
="cs_bin_l1=5 # quarter=25",="-384.4457",="-0.1622",="-0.0210",="-0.0418"
="cs_bin_l1=5 # quarter=26",="-636.4047",="-0.1645",="-0.0229",="-0.0319"
="cs_bin_l1=5 # quarter=27",="-725.9572",="-0.1444",="-0.0206",="-0.0243"
="cs_bin_l1=5 # quarter=28",="-791.6821",="-0.1491",="-0.0192",="-0.0222"
="cs_bin_l1=5 # quarter=29",="-950.6318",="-0.1655",="-0.0211",="-0.0192"
="cs_bin_l1=5 # quarter=30",="-1094.1545",="-0.1690",="-0.0206",="-0.0167"
="cs_bin_l1=5 # quarter=31",="-1060.8658",="-0.1537",="-0.0190",="-0.0162"
="cs_bin_l1=5 # quarter=32",="-1012.9526",="-0.1588",="-0.0197",="-0.0194"
="cs_bin_l1=5 # quarter=33",="-1066.7114",="-0.1672",="-0.0184",="-0.0107"
="cs_bin_l1=5 # quarter=34",="-1121.7910",="-0.1642",="-0.0200",="-0.0143"
="cs_bin_l1=5 # quarter=35",="-1109.2053",="-0.1442",="-0.0197",="-0.0225"
="cs_bin_l1=5 # quarter=36",="-1218.3015",="-0.1545",="-0.0238",="-0.0310"
="cs_bin_l1=5 # quarter=37",="-1245.2534",="-0.1585",="-0.0220",="-0.0142"
="cs_bin_l1=5 # quarter=38",="-1261.9085",="-0.1579",="-0.0135",="-0.0037"
="cs_bin_l1=5 # quarter=39",="-1223.4940",="-0.1420",="-0.0151",="-0.0144"
="cs_bin_l1=5 # quarter=40",="-1227.1513",="-0.1474",="-0.0211",="-0.0152"
="cs_bin_l1=5 # quarter=41",="-1248.8601",="-0.1498",="-0.0178",="-0.0035"
="cs_bin_l1=5 # quarter=42",="-1248.0709",="-0.1454",="-0.0171",="0.0070"
="cs_bin_l1=5 # quarter=43",="-1288.5957",="-0.1270",="-0.0126",="0.0126"
="cs_bin_l1=5 # quarter=44",="-1180.9706",="-0.1305",="-0.0159",="0.0029"
="cs_bin_l1=5 # quarter=45",="-1198.3828",="-0.1372",="-0.0138",="0.0153"
="cs_bin_l1=5 # quarter=46",="-1293.2677",="-0.1374",="-0.0146",="0.0087"
="cs_bin_l1=5 # quarter=47",="-1236.5099",="-0.1216",="-0.0133",="0.0083"
="cs_bin_l1=5 # quarter=48",="-1068.2776",="-0.1239",="-0.0100",="0.0160"
="cs_bin_l1=5 # quarter=49",="-1005.6637",="-0.1248",="-0.0077",="0.0229"
="Constant",="-18719.6001",="-0.0304",="0.0344",="0.3738"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.3958",="0.0316",="0.0378",="0.0719"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_age_bin.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)",="(5)",="(6)",="(7)",="(8)",="(9)",="(10)",="(11)",="(12)",="(13)"
="",="credit_limit",="credit_limit",="inquiry",="cc_origination",="cc_origination",="credit_limit",="inquiry",="cc_origination",="cc_origination",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b",="b",="b",="b",="b",="b",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",=""
="cs_bin_l1=2",="-7796.5360",="-11707.1676",="0.0635",="0.0377",="-0.0090",="-11707.1676",="0.0635",="0.0377",="-0.0090",="-7796.5360",="0.0385",="0.0193",=""
="cs_bin_l1=3",="-10377.6857",="-11931.2060",="0.1713",="0.0634",="-0.0465",="-11931.2060",="0.1713",="0.0634",="-0.0465",="-10377.6857",="0.1263",="0.0341",=""
="cs_bin_l1=4",="-5833.6875",="-7036.4965",="0.2015",="-0.0396",="-0.2322",="-7036.4965",="0.2015",="-0.0396",="-0.2322",="-5833.6875",="0.1592",="-0.0528",=""
="cs_bin_l1=5",="-4579.3569",="-3354.3565",="0.2399",="-0.0763",="-0.3293",="-3354.3565",="0.2399",="-0.0763",="-0.3293",="-4579.3569",="0.1938",="-0.0898",=""
="cs_bin_l1=1 # 18-29",="0.0000",="",="",="",="",="",="",="",="",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # 30-39",="14283.4542",="",="",="",="",="",="",="",="",="14283.4542",="0.0046",="0.0318",="-0.0751"
="cs_bin_l1=1 # 40-49",="19964.0588",="",="",="",="",="",="",="",="",="19964.0588",="0.0073",="0.0452",="-0.0701"
="cs_bin_l1=1 # 50-59",="22279.3126",="",="",="",="",="",="",="",="",="22279.3126",="0.0035",="0.0451",="-0.0701"
="cs_bin_l1=1 # 60-69",="21010.8324",="",="",="",="",="",="",="",="",="21010.8324",="-0.0039",="0.0388",="-0.0621"
="cs_bin_l1=1 # 70+",="12853.2033",="",="",="",="",="",="",="",="",="12853.2033",="-0.0195",="0.0144",="-0.0638"
="cs_bin_l1=2 # 18-29",="0.0000",="",="",="",="",="",="",="",="",="0.0000",="0.0000",="0.0000",="-0.0223"
="cs_bin_l1=2 # 30-39",="5401.4877",="",="",="",="",="",="",="",="",="5401.4877",="0.0077",="0.0162",="-0.0148"
="cs_bin_l1=2 # 40-49",="9282.2911",="",="",="",="",="",="",="",="",="9282.2911",="0.0081",="0.0193",="-0.0151"
="cs_bin_l1=2 # 50-59",="11927.9217",="",="",="",="",="",="",="",="",="11927.9217",="-0.0001",="0.0125",="-0.0216"
="cs_bin_l1=2 # 60-69",="10333.7268",="",="",="",="",="",="",="",="",="10333.7268",="-0.0158",="-0.0036",="-0.0261"
="cs_bin_l1=2 # 70+",="801.1466",="",="",="",="",="",="",="",="",="801.1466",="-0.0453",="-0.0476",="-0.0455"
="cs_bin_l1=3 # 18-29",="0.0000",="",="",="",="",="",="",="",="",="0.0000",="0.0000",="0.0000",="-0.0404"
="cs_bin_l1=3 # 30-39",="1993.8072",="",="",="",="",="",="",="",="",="1993.8072",="0.0143",="0.0109",="-0.0294"
="cs_bin_l1=3 # 40-49",="3137.8424",="",="",="",="",="",="",="",="",="3137.8424",="0.0023",="0.0022",="-0.0349"
="cs_bin_l1=3 # 50-59",="3903.4794",="",="",="",="",="",="",="",="",="3903.4794",="-0.0176",="-0.0095",="-0.0436"
="cs_bin_l1=3 # 60-69",="2839.5922",="",="",="",="",="",="",="",="",="2839.5922",="-0.0403",="-0.0258",="-0.0511"
="cs_bin_l1=3 # 70+",="-2706.1893",="",="",="",="",="",="",="",="",="-2706.1893",="-0.0753",="-0.0635",="-0.0788"
="cs_bin_l1=4 # 18-29",="0.0000",="",="",="",="",="",="",="",="",="0.0000",="0.0000",="0.0000",="-0.2026"
="cs_bin_l1=4 # 30-39",="324.0061",="",="",="",="",="",="",="",="",="324.0061",="0.0026",="-0.0001",="-0.1982"
="cs_bin_l1=4 # 40-49",="711.0075",="",="",="",="",="",="",="",="",="711.0075",="-0.0129",="-0.0032",="-0.1963"
="cs_bin_l1=4 # 50-59",="1238.7218",="",="",="",="",="",="",="",="",="1238.7218",="-0.0314",="-0.0064",="-0.1970"
="cs_bin_l1=4 # 60-69",="1531.0466",="",="",="",="",="",="",="",="",="1531.0466",="-0.0446",="-0.0094",="-0.1942"
="cs_bin_l1=4 # 70+",="985.1661",="",="",="",="",="",="",="",="",="985.1661",="-0.0649",="-0.0198",="-0.2083"
="cs_bin_l1=5 # 18-29",="0.0000",="",="",="",="",="",="",="",="",="0.0000",="0.0000",="0.0000",="-0.3631"
="cs_bin_l1=5 # 30-39",="-327.1121",="",="",="",="",="",="",="",="",="-327.1121",="-0.0039",="0.0011",="-0.3561"
="cs_bin_l1=5 # 40-49",="-386.2200",="",="",="",="",="",="",="",="",="-386.2200",="-0.0216",="-0.0005",="-0.3574"
="cs_bin_l1=5 # 50-59",="91.8534",="",="",="",="",="",="",="",="",="91.8534",="-0.0355",="-0.0005",="-0.3559"
="cs_bin_l1=5 # 60-69",="694.8257",="",="",="",="",="",="",="",="",="694.8257",="-0.0473",="-0.0019",="-0.3558"
="cs_bin_l1=5 # 70+",="1231.7866",="",="",="",="",="",="",="",="",="1231.7866",="-0.0561",="-0.0038",="-0.3618"
="cs_bin_l1=1 # income_insight_score",="188.3232",="192.8409",="0.0000",="-0.0001",="-0.0004",="192.8409",="0.0000",="-0.0001",="-0.0004",="188.3232",="0.0000",="-0.0001",="-0.0003"
="cs_bin_l1=2 # income_insight_score",="359.6387",="358.3703",="0.0001",="0.0001",="-0.0004",="358.3703",="0.0001",="0.0001",="-0.0004",="359.6387",="0.0001",="0.0001",="-0.0004"
="cs_bin_l1=3 # income_insight_score",="465.6826",="453.1821",="0.0001",="0.0001",="-0.0004",="453.1821",="0.0001",="0.0001",="-0.0004",="465.6826",="0.0001",="0.0001",="-0.0004"
="cs_bin_l1=4 # income_insight_score",="201.7501",="189.1863",="0.0001",="0.0002",="0.0002",="189.1863",="0.0001",="0.0002",="0.0002",="201.7501",="0.0002",="0.0002",="0.0001"
="cs_bin_l1=5 # income_insight_score",="118.5258",="107.6508",="0.0004",="0.0001",="0.0002",="107.6508",="0.0004",="0.0001",="0.0002",="118.5258",="0.0004",="0.0002",="0.0002"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="-34.4894",="-36.9978",="0.0022",="0.0023",="0.0056",="-36.9978",="0.0022",="0.0023",="0.0056",="-34.4894",="0.0021",="0.0022",="0.0052"
="cs_bin_l1=1 # quarter=10",="657.4550",="669.0624",="0.0049",="0.0838",="0.0809",="669.0624",="0.0049",="0.0838",="0.0809",="657.4550",="0.0049",="0.0838",="0.0802"
="cs_bin_l1=1 # quarter=11",="520.7433",="543.4285",="0.0054",="0.0647",="0.0533",="543.4285",="0.0054",="0.0647",="0.0533",="520.7433",="0.0054",="0.0647",="0.0528"
="cs_bin_l1=1 # quarter=12",="-1799.4074",="-1793.9904",="0.0076",="-0.0403",="-0.0606",="-1793.9904",="0.0076",="-0.0403",="-0.0606",="-1799.4074",="0.0077",="-0.0403",="-0.0612"
="cs_bin_l1=1 # quarter=13",="1835.8854",="1841.0658",="0.0088",="0.2419",="0.1824",="1841.0658",="0.0088",="0.2419",="0.1824",="1835.8854",="0.0088",="0.2419",="0.1814"
="cs_bin_l1=1 # quarter=14",="3024.5224",="3041.5664",="0.0079",="0.0238",="0.0307",="3041.5664",="0.0079",="0.0238",="0.0307",="3024.5224",="0.0080",="0.0238",="0.0295"
="cs_bin_l1=1 # quarter=15",="3753.2842",="3781.3788",="0.0053",="0.0376",="0.0347",="3781.3788",="0.0053",="0.0376",="0.0347",="3753.2842",="0.0054",="0.0376",="0.0338"
="cs_bin_l1=1 # quarter=16",="2324.2803",="2332.2131",="0.0052",="0.0008",="-0.0175",="2332.2131",="0.0052",="0.0008",="-0.0175",="2324.2803",="0.0053",="0.0009",="-0.0184"
="cs_bin_l1=1 # quarter=17",="4751.1884",="4763.2282",="0.0073",="0.1417",="0.1438",="4763.2282",="0.0073",="0.1417",="0.1438",="4751.1884",="0.0073",="0.1417",="0.1427"
="cs_bin_l1=1 # quarter=18",="5687.6322",="5707.9572",="0.0077",="0.0271",="0.0358",="5707.9572",="0.0077",="0.0271",="0.0358",="5687.6322",="0.0078",="0.0272",="0.0343"
="cs_bin_l1=1 # quarter=19",="2609.5757",="2639.0771",="0.0023",="-0.0435",="-0.1051",="2639.0771",="0.0023",="-0.0435",="-0.1051",="2609.5757",="0.0024",="-0.0434",="-0.1062"
="cs_bin_l1=1 # quarter=20",="-2061.0565",="-2027.4807",="-0.0005",="-0.0484",="-0.1040",="-2027.4807",="-0.0005",="-0.0484",="-0.1040",="-2061.0565",="-0.0003",="-0.0483",="-0.1044"
="cs_bin_l1=1 # quarter=21",="-3140.7155",="-3113.9153",="0.0021",="-0.0212",="-0.0285",="-3113.9153",="0.0021",="-0.0212",="-0.0285",="-3140.7155",="0.0023",="-0.0211",="-0.0294"
="cs_bin_l1=1 # quarter=22",="-3681.2145",="-3640.5170",="-0.0002",="-0.0351",="-0.0512",="-3640.5170",="-0.0002",="-0.0351",="-0.0512",="-3681.2145",="-0.0000",="-0.0350",="-0.0521"
="cs_bin_l1=1 # quarter=23",="-3841.0472",="-3787.3960",="-0.0047",="-0.0191",="-0.0269",="-3787.3960",="-0.0047",="-0.0191",="-0.0269",="-3841.0472",="-0.0044",="-0.0190",="-0.0277"
="cs_bin_l1=1 # quarter=24",="-4550.3654",="-4494.6478",="-0.0045",="-0.0420",="-0.0372",="-4494.6478",="-0.0045",="-0.0420",="-0.0372",="-4550.3654",="-0.0042",="-0.0419",="-0.0383"
="cs_bin_l1=1 # quarter=25",="-4948.8058",="-4897.8512",="-0.0007",="-0.0198",="-0.0176",="-4897.8512",="-0.0007",="-0.0198",="-0.0176",="-4948.8058",="-0.0005",="-0.0197",="-0.0187"
="cs_bin_l1=1 # quarter=26",="-4891.8114",="-4835.6526",="-0.0001",="-0.0311",="-0.0132",="-4835.6526",="-0.0001",="-0.0311",="-0.0132",="-4891.8114",="0.0001",="-0.0310",="-0.0148"
="cs_bin_l1=1 # quarter=27",="-4685.2950",="-4625.0111",="-0.0006",="-0.0188",="0.0038",="-4625.0111",="-0.0006",="-0.0188",="0.0038",="-4685.2950",="-0.0004",="-0.0188",="0.0023"
="cs_bin_l1=1 # quarter=28",="-4507.0878",="-4452.0826",="-0.0009",="0.0326",="0.0508",="-4452.0826",="-0.0009",="0.0326",="0.0508",="-4507.0878",="-0.0006",="0.0327",="0.0495"
="cs_bin_l1=1 # quarter=29",="-3936.5589",="-3890.5372",="0.0044",="-0.0228",="0.0317",="-3890.5372",="0.0044",="-0.0228",="0.0317",="-3936.5589",="0.0046",="-0.0227",="0.0302"
="cs_bin_l1=1 # quarter=30",="-3634.0831",="-3579.6335",="0.0040",="-0.0163",="-0.0019",="-3579.6335",="0.0040",="-0.0163",="-0.0019",="-3634.0831",="0.0042",="-0.0162",="-0.0035"
="cs_bin_l1=1 # quarter=31",="-1789.9803",="-1731.9049",="0.0067",="-0.0152",="0.0140",="-1731.9049",="0.0067",="-0.0152",="0.0140",="-1789.9803",="0.0069",="-0.0151",="0.0122"
="cs_bin_l1=1 # quarter=32",="-2685.3785",="-2636.0574",="0.0042",="-0.0400",="-0.0314",="-2636.0574",="0.0042",="-0.0400",="-0.0314",="-2685.3785",="0.0045",="-0.0399",="-0.0331"
="cs_bin_l1=1 # quarter=33",="-2089.3592",="-2049.8105",="0.0044",="-0.0215",="0.0051",="-2049.8105",="0.0044",="-0.0215",="0.0051",="-2089.3592",="0.0047",="-0.0213",="0.0034"
="cs_bin_l1=1 # quarter=34",="-1478.9262",="-1440.8212",="0.0031",="-0.0100",="0.0076",="-1440.8212",="0.0031",="-0.0100",="0.0076",="-1478.9262",="0.0034",="-0.0099",="0.0056"
="cs_bin_l1=1 # quarter=35",="-1294.1003",="-1258.4675",="0.0094",="0.0098",="0.0434",="-1258.4675",="0.0094",="0.0098",="0.0434",="-1294.1003",="0.0097",="0.0100",="0.0418"
="cs_bin_l1=1 # quarter=36",="-1822.9490",="-1784.7569",="0.0118",="-0.0255",="0.0164",="-1784.7569",="0.0118",="-0.0255",="0.0164",="-1822.9490",="0.0122",="-0.0253",="0.0149"
="cs_bin_l1=1 # quarter=37",="-1370.9181",="-1365.0468",="0.0138",="-0.0178",="0.0139",="-1365.0468",="0.0138",="-0.0178",="0.0139",="-1370.9181",="0.0141",="-0.0176",="0.0122"
="cs_bin_l1=1 # quarter=38",="-1035.6883",="-1025.4841",="0.0146",="-0.0269",="0.0055",="-1025.4841",="0.0146",="-0.0269",="0.0055",="-1035.6883",="0.0150",="-0.0266",="0.0040"
="cs_bin_l1=1 # quarter=39",="216.2623",="218.6359",="0.0163",="0.0608",="0.1036",="218.6359",="0.0163",="0.0608",="0.1036",="216.2623",="0.0167",="0.0610",="0.1018"
="cs_bin_l1=1 # quarter=40",="-714.8879",="-716.1896",="0.0128",="-0.0332",="0.0235",="-716.1896",="0.0128",="-0.0332",="0.0235",="-714.8879",="0.0132",="-0.0329",="0.0220"
="cs_bin_l1=1 # quarter=41",="-262.8329",="-280.5248",="0.0145",="-0.0234",="0.0137",="-280.5248",="0.0145",="-0.0234",="0.0137",="-262.8329",="0.0148",="-0.0231",="0.0119"
="cs_bin_l1=1 # quarter=42",="-213.9681",="-229.8177",="0.0141",="-0.0304",="0.0017",="-229.8177",="0.0141",="-0.0304",="0.0017",="-213.9681",="0.0144",="-0.0302",="-0.0002"
="cs_bin_l1=1 # quarter=43",="287.1515",="259.6120",="0.0144",="-0.0209",="0.0270",="259.6120",="0.0144",="-0.0209",="0.0270",="287.1515",="0.0147",="-0.0206",="0.0248"
="cs_bin_l1=1 # quarter=44",="-883.2154",="-908.5576",="0.0119",="-0.0488",="-0.0363",="-908.5576",="0.0119",="-0.0488",="-0.0363",="-883.2154",="0.0121",="-0.0486",="-0.0381"
="cs_bin_l1=1 # quarter=45",="-345.4497",="-405.2637",="0.0169",="-0.0318",="0.0158",="-405.2637",="0.0169",="-0.0318",="0.0158",="-345.4497",="0.0171",="-0.0315",="0.0137"
="cs_bin_l1=1 # quarter=46",="-85.8257",="-142.2048",="0.0181",="-0.0334",="-0.0104",="-142.2048",="0.0181",="-0.0334",="-0.0104",="-85.8257",="0.0183",="-0.0331",="-0.0126"
="cs_bin_l1=1 # quarter=47",="459.8112",="398.3785",="0.0161",="-0.0297",="0.0267",="398.3785",="0.0161",="-0.0297",="0.0267",="459.8112",="0.0163",="-0.0294",="0.0243"
="cs_bin_l1=1 # quarter=48",="-447.0869",="-501.3056",="0.0187",="-0.0309",="0.0120",="-501.3056",="0.0187",="-0.0309",="0.0120",="-447.0869",="0.0189",="-0.0306",="0.0098"
="cs_bin_l1=1 # quarter=49",="-54.7394",="-138.8453",="0.0234",="0.0011",="0.0300",="-138.8453",="0.0234",="0.0011",="0.0300",="-54.7394",="0.0236",="0.0014",="0.0274"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="-0.0546"
="cs_bin_l1=2 # quarter=9",="186.1910",="239.6714",="0.0029",="0.0084",="0.0143",="239.6714",="0.0029",="0.0084",="0.0143",="186.1910",="0.0029",="0.0083",="-0.0402"
="cs_bin_l1=2 # quarter=10",="685.1902",="744.6808",="0.0076",="0.0487",="0.0664",="744.6808",="0.0076",="0.0487",="0.0664",="685.1902",="0.0075",="0.0486",="0.0119"
="cs_bin_l1=2 # quarter=11",="657.8813",="718.7314",="0.0056",="0.0382",="0.0492",="718.7314",="0.0056",="0.0382",="0.0492",="657.8813",="0.0055",="0.0381",="-0.0053"
="cs_bin_l1=2 # quarter=12",="-1025.1513",="-1009.0438",="0.0072",="-0.0291",="-0.0357",="-1009.0438",="0.0072",="-0.0291",="-0.0357",="-1025.1513",="0.0072",="-0.0291",="-0.0901"
="cs_bin_l1=2 # quarter=13",="669.9523",="746.2737",="0.0095",="0.1436",="0.1496",="746.2737",="0.0095",="0.1436",="0.1496",="669.9523",="0.0094",="0.1435",="0.0953"
="cs_bin_l1=2 # quarter=14",="1325.4351",="1411.9008",="0.0081",="0.0167",="0.0401",="1411.9008",="0.0081",="0.0167",="0.0401",="1325.4351",="0.0080",="0.0166",="-0.0142"
="cs_bin_l1=2 # quarter=15",="1803.6911",="1896.0526",="-0.0027",="0.0187",="0.0304",="1896.0526",="-0.0027",="0.0187",="0.0304",="1803.6911",="-0.0028",="0.0186",="-0.0238"
="cs_bin_l1=2 # quarter=16",="885.8140",="932.0541",="-0.0034",="-0.0025",="0.0072",="932.0541",="-0.0034",="-0.0025",="0.0072",="885.8140",="-0.0034",="-0.0024",="-0.0471"
="cs_bin_l1=2 # quarter=17",="1653.0477",="1736.1203",="-0.0023",="0.0760",="0.0976",="1736.1203",="-0.0023",="0.0760",="0.0976",="1653.0477",="-0.0024",="0.0759",="0.0435"
="cs_bin_l1=2 # quarter=18",="1632.4222",="1751.9816",="-0.0034",="0.0019",="0.0191",="1751.9816",="-0.0034",="0.0019",="0.0191",="1632.4222",="-0.0035",="0.0017",="-0.0350"
="cs_bin_l1=2 # quarter=19",="172.0025",="282.6641",="-0.0142",="-0.0390",="-0.0667",="282.6641",="-0.0142",="-0.0390",="-0.0667",="172.0025",="-0.0143",="-0.0391",="-0.1208"
="cs_bin_l1=2 # quarter=20",="-1978.9180",="-1908.7433",="-0.0236",="-0.0450",="-0.0745",="-1908.7433",="-0.0236",="-0.0450",="-0.0745",="-1978.9180",="-0.0237",="-0.0450",="-0.1287"
="cs_bin_l1=2 # quarter=21",="-3210.9828",="-3098.5914",="-0.0223",="-0.0426",="-0.0597",="-3098.5914",="-0.0223",="-0.0426",="-0.0597",="-3210.9828",="-0.0224",="-0.0426",="-0.1139"
="cs_bin_l1=2 # quarter=22",="-4166.3743",="-4041.8834",="-0.0228",="-0.0536",="-0.0858",="-4041.8834",="-0.0228",="-0.0536",="-0.0858",="-4166.3743",="-0.0229",="-0.0537",="-0.1399"
="cs_bin_l1=2 # quarter=23",="-4744.6402",="-4610.5404",="-0.0304",="-0.0417",="-0.0624",="-4610.5404",="-0.0304",="-0.0417",="-0.0624",="-4744.6402",="-0.0306",="-0.0418",="-0.1164"
="cs_bin_l1=2 # quarter=24",="-5690.1324",="-5615.5423",="-0.0285",="-0.0608",="-0.0723",="-5615.5423",="-0.0285",="-0.0608",="-0.0723",="-5690.1324",="-0.0286",="-0.0608",="-0.1265"
="cs_bin_l1=2 # quarter=25",="-6481.5212",="-6381.3239",="-0.0234",="-0.0419",="-0.0494",="-6381.3239",="-0.0234",="-0.0419",="-0.0494",="-6481.5212",="-0.0236",="-0.0419",="-0.1035"
="cs_bin_l1=2 # quarter=26",="-6761.9091",="-6643.6536",="-0.0178",="-0.0499",="-0.0420",="-6643.6536",="-0.0178",="-0.0499",="-0.0420",="-6761.9091",="-0.0179",="-0.0500",="-0.0960"
="cs_bin_l1=2 # quarter=27",="-6761.4456",="-6628.7405",="-0.0213",="-0.0369",="-0.0081",="-6628.7405",="-0.0213",="-0.0369",="-0.0081",="-6761.4456",="-0.0214",="-0.0369",="-0.0622"
="cs_bin_l1=2 # quarter=28",="-7048.0536",="-6984.2770",="-0.0235",="-0.0222",="-0.0028",="-6984.2770",="-0.0235",="-0.0222",="-0.0028",="-7048.0536",="-0.0236",="-0.0221",="-0.0569"
="cs_bin_l1=2 # quarter=29",="-6970.1887",="-6891.8230",="-0.0145",="-0.0407",="-0.0062",="-6891.8230",="-0.0145",="-0.0407",="-0.0062",="-6970.1887",="-0.0146",="-0.0406",="-0.0603"
="cs_bin_l1=2 # quarter=30",="-6788.8973",="-6698.4116",="-0.0144",="-0.0305",="0.0034",="-6698.4116",="-0.0144",="-0.0305",="0.0034",="-6788.8973",="-0.0145",="-0.0304",="-0.0506"
="cs_bin_l1=2 # quarter=31",="-6230.6610",="-6120.7437",="-0.0160",="-0.0289",="0.0080",="-6120.7437",="-0.0160",="-0.0289",="0.0080",="-6230.6610",="-0.0160",="-0.0289",="-0.0460"
="cs_bin_l1=2 # quarter=32",="-6926.4822",="-6882.7653",="-0.0205",="-0.0526",="-0.0421",="-6882.7653",="-0.0205",="-0.0526",="-0.0421",="-6926.4822",="-0.0205",="-0.0524",="-0.0962"
="cs_bin_l1=2 # quarter=33",="-6919.3247",="-6874.0276",="-0.0163",="-0.0415",="-0.0140",="-6874.0276",="-0.0163",="-0.0415",="-0.0140",="-6919.3247",="-0.0163",="-0.0413",="-0.0681"
="cs_bin_l1=2 # quarter=34",="-6573.3701",="-6523.1136",="-0.0144",="-0.0265",="-0.0004",="-6523.1136",="-0.0144",="-0.0265",="-0.0004",="-6573.3701",="-0.0144",="-0.0263",="-0.0543"
="cs_bin_l1=2 # quarter=35",="-6589.2123",="-6538.7007",="-0.0094",="-0.0172",="0.0226",="-6538.7007",="-0.0094",="-0.0172",="0.0226",="-6589.2123",="-0.0094",="-0.0171",="-0.0314"
="cs_bin_l1=2 # quarter=36",="-6974.7525",="-7001.7403",="-0.0075",="-0.0434",="-0.0022",="-7001.7403",="-0.0075",="-0.0434",="-0.0022",="-6974.7525",="-0.0073",="-0.0431",="-0.0562"
="cs_bin_l1=2 # quarter=37",="-6810.5283",="-6843.2360",="-0.0033",="-0.0380",="-0.0009",="-6843.2360",="-0.0033",="-0.0380",="-0.0009",="-6810.5283",="-0.0032",="-0.0377",="-0.0550"
="cs_bin_l1=2 # quarter=38",="-6677.8717",="-6722.7481",="-0.0016",="-0.0358",="0.0016",="-6722.7481",="-0.0016",="-0.0358",="0.0016",="-6677.8717",="-0.0015",="-0.0354",="-0.0524"
="cs_bin_l1=2 # quarter=39",="-6102.0964",="-6158.5766",="-0.0015",="0.0376",="0.1036",="-6158.5766",="-0.0015",="0.0376",="0.1036",="-6102.0964",="-0.0014",="0.0380",="0.0495"
="cs_bin_l1=2 # quarter=40",="-6977.0404",="-7080.1308",="-0.0032",="-0.0429",="0.0250",="-7080.1308",="-0.0032",="-0.0429",="0.0250",="-6977.0404",="-0.0029",="-0.0424",="-0.0290"
="cs_bin_l1=2 # quarter=41",="-6675.6213",="-6794.8518",="0.0026",="-0.0340",="0.0233",="-6794.8518",="0.0026",="-0.0340",="0.0233",="-6675.6213",="0.0029",="-0.0335",="-0.0307"
="cs_bin_l1=2 # quarter=42",="-6347.2893",="-6482.4909",="0.0025",="-0.0346",="0.0194",="-6482.4909",="0.0025",="-0.0346",="0.0194",="-6347.2893",="0.0028",="-0.0340",="-0.0346"
="cs_bin_l1=2 # quarter=43",="-5961.4957",="-6106.8590",="0.0009",="-0.0271",="0.0319",="-6106.8590",="0.0009",="-0.0271",="0.0319",="-5961.4957",="0.0012",="-0.0265",="-0.0220"
="cs_bin_l1=2 # quarter=44",="-7141.7790",="-7321.4998",="-0.0044",="-0.0551",="-0.0170",="-7321.4998",="-0.0044",="-0.0551",="-0.0170",="-7141.7790",="-0.0041",="-0.0544",="-0.0709"
="cs_bin_l1=2 # quarter=45",="-6723.9656",="-6914.0738",="0.0029",="-0.0401",="0.0228",="-6914.0738",="0.0029",="-0.0401",="0.0228",="-6723.9656",="0.0033",="-0.0395",="-0.0312"
="cs_bin_l1=2 # quarter=46",="-6415.9383",="-6619.8891",="0.0040",="-0.0393",="0.0141",="-6619.8891",="0.0040",="-0.0393",="0.0141",="-6415.9383",="0.0043",="-0.0386",="-0.0399"
="cs_bin_l1=2 # quarter=47",="-5963.8001",="-6180.8487",="-0.0001",="-0.0314",="0.0472",="-6180.8487",="-0.0001",="-0.0314",="0.0472",="-5963.8001",="0.0003",="-0.0306",="-0.0068"
="cs_bin_l1=2 # quarter=48",="-6940.2203",="-7176.5816",="0.0008",="-0.0384",="0.0245",="-7176.5816",="0.0008",="-0.0384",="0.0245",="-6940.2203",="0.0012",="-0.0376",="-0.0295"
="cs_bin_l1=2 # quarter=49",="-6640.2365",="-6892.0511",="0.0077",="-0.0153",="0.0539",="-6892.0511",="0.0077",="-0.0153",="0.0539",="-6640.2365",="0.0081",="-0.0146",="0.0000"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="-0.0817"
="cs_bin_l1=3 # quarter=9",="-12.3936",="28.7252",="-0.0111",="0.0114",="0.0238",="28.7252",="-0.0111",="0.0114",="0.0238",="-12.3936",="-0.0111",="0.0113",="-0.0578"
="cs_bin_l1=3 # quarter=10",="-52.6577",="-6.9257",="-0.0034",="0.0368",="0.0688",="-6.9257",="-0.0034",="0.0368",="0.0688",="-52.6577",="-0.0034",="0.0367",="-0.0128"
="cs_bin_l1=3 # quarter=11",="-39.5558",="45.3924",="-0.0010",="0.0403",="0.0621",="45.3924",="-0.0010",="0.0403",="0.0621",="-39.5558",="-0.0009",="0.0402",="-0.0194"
="cs_bin_l1=3 # quarter=12",="-236.7823",="-174.7562",="0.0109",="-0.0101",="0.0073",="-174.7562",="0.0109",="-0.0101",="0.0073",="-236.7823",="0.0110",="-0.0102",="-0.0743"
="cs_bin_l1=3 # quarter=13",="627.2422",="751.7867",="0.0005",="0.1184",="0.1227",="751.7867",="0.0005",="0.1184",="0.1227",="627.2422",="0.0006",="0.1182",="0.0412"
="cs_bin_l1=3 # quarter=14",="943.2123",="1067.0087",="0.0031",="0.0296",="0.0666",="1067.0087",="0.0031",="0.0296",="0.0666",="943.2123",="0.0032",="0.0295",="-0.0149"
="cs_bin_l1=3 # quarter=15",="1523.7439",="1672.0854",="-0.0164",="0.0267",="0.0608",="1672.0854",="-0.0164",="0.0267",="0.0608",="1523.7439",="-0.0162",="0.0265",="-0.0206"
="cs_bin_l1=3 # quarter=16",="1529.6921",="1654.9620",="-0.0166",="0.0006",="0.0083",="1654.9620",="-0.0166",="0.0006",="0.0083",="1529.6921",="-0.0163",="0.0005",="-0.0731"
="cs_bin_l1=3 # quarter=17",="1874.7762",="2026.8269",="-0.0264",="0.0411",="0.0455",="2026.8269",="-0.0264",="0.0411",="0.0455",="1874.7762",="-0.0262",="0.0410",="-0.0358"
="cs_bin_l1=3 # quarter=18",="1354.1324",="1561.0643",="-0.0333",="-0.0084",="0.0114",="1561.0643",="-0.0333",="-0.0084",="0.0114",="1354.1324",="-0.0330",="-0.0087",="-0.0698"
="cs_bin_l1=3 # quarter=19",="291.2773",="504.0404",="-0.0419",="-0.0397",="-0.0506",="504.0404",="-0.0419",="-0.0397",="-0.0506",="291.2773",="-0.0417",="-0.0400",="-0.1318"
="cs_bin_l1=3 # quarter=20",="-21.4433",="162.6257",="-0.0563",="-0.0573",="-0.1009",="162.6257",="-0.0563",="-0.0573",="-0.1009",="-21.4433",="-0.0560",="-0.0575",="-0.1822"
="cs_bin_l1=3 # quarter=21",="-1317.9587",="-1102.8514",="-0.0681",="-0.0703",="-0.1168",="-1102.8514",="-0.0681",="-0.0703",="-0.1168",="-1317.9587",="-0.0678",="-0.0706",="-0.1980"
="cs_bin_l1=3 # quarter=22",="-2595.9326",="-2343.6346",="-0.0734",="-0.0789",="-0.1299",="-2343.6346",="-0.0734",="-0.0789",="-0.1299",="-2595.9326",="-0.0731",="-0.0792",="-0.2110"
="cs_bin_l1=3 # quarter=23",="-3768.5719",="-3496.7261",="-0.0786",="-0.0677",="-0.0977",="-3496.7261",="-0.0786",="-0.0677",="-0.0977",="-3768.5719",="-0.0782",="-0.0681",="-0.1789"
="cs_bin_l1=3 # quarter=24",="-4428.5771",="-4173.0872",="-0.0700",="-0.0838",="-0.1194",="-4173.0872",="-0.0700",="-0.0838",="-0.1194",="-4428.5771",="-0.0697",="-0.0842",="-0.2007"
="cs_bin_l1=3 # quarter=25",="-5405.0886",="-5150.1899",="-0.0731",="-0.0645",="-0.0875",="-5150.1899",="-0.0731",="-0.0645",="-0.0875",="-5405.0886",="-0.0727",="-0.0648",="-0.1689"
="cs_bin_l1=3 # quarter=26",="-6048.1575",="-5772.9297",="-0.0673",="-0.0711",="-0.0715",="-5772.9297",="-0.0673",="-0.0711",="-0.0715",="-6048.1575",="-0.0670",="-0.0714",="-0.1527"
="cs_bin_l1=3 # quarter=27",="-6717.9327",="-6423.6215",="-0.0664",="-0.0571",="-0.0373",="-6423.6215",="-0.0664",="-0.0571",="-0.0373",="-6717.9327",="-0.0660",="-0.0575",="-0.1185"
="cs_bin_l1=3 # quarter=28",="-6919.2740",="-6678.6755",="-0.0722",="-0.0594",="-0.0574",="-6678.6755",="-0.0722",="-0.0594",="-0.0574",="-6919.2740",="-0.0717",="-0.0596",="-0.1388"
="cs_bin_l1=3 # quarter=29",="-7086.0020",="-6867.9642",="-0.0625",="-0.0616",="-0.0371",="-6867.9642",="-0.0625",="-0.0616",="-0.0371",="-7086.0020",="-0.0621",="-0.0618",="-0.1184"
="cs_bin_l1=3 # quarter=30",="-7269.1792",="-7038.6577",="-0.0649",="-0.0493",="-0.0087",="-7038.6577",="-0.0649",="-0.0493",="-0.0087",="-7269.1792",="-0.0645",="-0.0495",="-0.0900"
="cs_bin_l1=3 # quarter=31",="-7341.7448",="-7094.8205",="-0.0647",="-0.0418",="0.0050",="-7094.8205",="-0.0647",="-0.0418",="0.0050",="-7341.7448",="-0.0642",="-0.0421",="-0.0763"
="cs_bin_l1=3 # quarter=32",="-7028.0228",="-6812.7637",="-0.0740",="-0.0658",="-0.0506",="-6812.7637",="-0.0740",="-0.0658",="-0.0506",="-7028.0228",="-0.0735",="-0.0660",="-0.1319"
="cs_bin_l1=3 # quarter=33",="-7135.8483",="-6934.2361",="-0.0707",="-0.0580",="-0.0273",="-6934.2361",="-0.0707",="-0.0580",="-0.0273",="-7135.8483",="-0.0702",="-0.0582",="-0.1086"
="cs_bin_l1=3 # quarter=34",="-7089.9318",="-6880.2804",="-0.0634",="-0.0421",="-0.0054",="-6880.2804",="-0.0634",="-0.0421",="-0.0054",="-7089.9318",="-0.0629",="-0.0423",="-0.0866"
="cs_bin_l1=3 # quarter=35",="-6918.3271",="-6698.2979",="-0.0566",="-0.0306",="0.0132",="-6698.2979",="-0.0566",="-0.0306",="0.0132",="-6918.3271",="-0.0561",="-0.0308",="-0.0681"
="cs_bin_l1=3 # quarter=36",="-7113.2543",="-6903.6404",="-0.0594",="-0.0555",="-0.0288",="-6903.6404",="-0.0594",="-0.0555",="-0.0288",="-7113.2543",="-0.0589",="-0.0557",="-0.1102"
="cs_bin_l1=3 # quarter=37",="-7123.2110",="-6949.9515",="-0.0535",="-0.0497",="-0.0166",="-6949.9515",="-0.0535",="-0.0497",="-0.0166",="-7123.2110",="-0.0531",="-0.0499",="-0.0980"
="cs_bin_l1=3 # quarter=38",="-7258.6687",="-7104.1872",="-0.0473",="-0.0372",="-0.0029",="-7104.1872",="-0.0473",="-0.0372",="-0.0029",="-7258.6687",="-0.0469",="-0.0373",="-0.0843"
="cs_bin_l1=3 # quarter=39",="-6711.5523",="-6561.7112",="-0.0401",="0.0271",="0.1030",="-6561.7112",="-0.0401",="0.0271",="0.1030",="-6711.5523",="-0.0396",="0.0270",="0.0216"
="cs_bin_l1=3 # quarter=40",="-7206.0201",="-7078.8525",="-0.0456",="-0.0462",="0.0104",="-7078.8525",="-0.0456",="-0.0462",="0.0104",="-7206.0201",="-0.0451",="-0.0462",="-0.0711"
="cs_bin_l1=3 # quarter=41",="-6957.7309",="-6873.3374",="-0.0346",="-0.0315",="0.0376",="-6873.3374",="-0.0346",="-0.0315",="0.0376",="-6957.7309",="-0.0342",="-0.0315",="-0.0441"
="cs_bin_l1=3 # quarter=42",="-6911.8791",="-6846.0851",="-0.0287",="-0.0268",="0.0483",="-6846.0851",="-0.0287",="-0.0268",="0.0483",="-6911.8791",="-0.0283",="-0.0268",="-0.0334"
="cs_bin_l1=3 # quarter=43",="-6522.6243",="-6488.9938",="-0.0267",="-0.0146",="0.0663",="-6488.9938",="-0.0267",="-0.0146",="0.0663",="-6522.6243",="-0.0262",="-0.0145",="-0.0154"
="cs_bin_l1=3 # quarter=44",="-7197.3409",="-7180.9303",="-0.0343",="-0.0432",="0.0099",="-7180.9303",="-0.0343",="-0.0432",="0.0099",="-7197.3409",="-0.0338",="-0.0431",="-0.0718"
="cs_bin_l1=3 # quarter=45",="-7078.3160",="-7085.3911",="-0.0267",="-0.0227",="0.0601",="-7085.3911",="-0.0267",="-0.0227",="0.0601",="-7078.3160",="-0.0263",="-0.0227",="-0.0217"
="cs_bin_l1=3 # quarter=46",="-6846.9403",="-6875.4223",="-0.0228",="-0.0227",="0.0493",="-6875.4223",="-0.0228",="-0.0227",="0.0493",="-6846.9403",="-0.0224",="-0.0226",="-0.0325"
="cs_bin_l1=3 # quarter=47",="-6385.2130",="-6430.6642",="-0.0224",="-0.0090",="0.0787",="-6430.6642",="-0.0224",="-0.0090",="0.0787",="-6385.2130",="-0.0220",="-0.0089",="-0.0032"
="cs_bin_l1=3 # quarter=48",="-6901.0214",="-6946.2828",="-0.0311",="-0.0220",="0.0495",="-6946.2828",="-0.0311",="-0.0220",="0.0495",="-6901.0214",="-0.0307",="-0.0219",="-0.0325"
="cs_bin_l1=3 # quarter=49",="-6859.9501",="-6934.7923",="-0.0165",="-0.0005",="0.0820",="-6934.7923",="-0.0165",="-0.0005",="0.0820",="-6859.9501",="-0.0161",="-0.0004",="0.0000"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="-0.0898"
="cs_bin_l1=4 # quarter=9",="-215.5450",="-157.3398",="-0.0579",="0.0099",="0.0137",="-157.3398",="-0.0579",="0.0099",="0.0137",="-215.5450",="-0.0579",="0.0097",="-0.0761"
="cs_bin_l1=4 # quarter=10",="-389.2387",="-325.7171",="-0.0551",="0.0182",="0.0573",="-325.7171",="-0.0551",="0.0182",="0.0573",="-389.2387",="-0.0551",="0.0180",="-0.0325"
="cs_bin_l1=4 # quarter=11",="-421.0676",="-367.6317",="-0.0355",="0.0215",="0.0482",="-367.6317",="-0.0355",="0.0215",="0.0482",="-421.0676",="-0.0355",="0.0213",="-0.0416"
="cs_bin_l1=4 # quarter=12",="-135.1233",="-128.0309",="0.0233",="0.0087",="0.0197",="-128.0309",="0.0233",="0.0087",="0.0197",="-135.1233",="0.0234",="0.0086",="-0.0701"
="cs_bin_l1=4 # quarter=13",="44.6874",="121.8913",="-0.0381",="0.0513",="0.0593",="121.8913",="-0.0381",="0.0513",="0.0593",="44.6874",="-0.0381",="0.0511",="-0.0305"
="cs_bin_l1=4 # quarter=14",="64.8571",="134.3918",="-0.0380",="0.0260",="0.0830",="134.3918",="-0.0380",="0.0260",="0.0830",="64.8571",="-0.0380",="0.0258",="-0.0069"
="cs_bin_l1=4 # quarter=15",="98.5980",="161.5468",="-0.0535",="0.0191",="0.0641",="161.5468",="-0.0535",="0.0191",="0.0641",="98.5980",="-0.0535",="0.0189",="-0.0258"
="cs_bin_l1=4 # quarter=16",="654.5674",="683.3261",="-0.0155",="0.0019",="0.0073",="683.3261",="-0.0155",="0.0019",="0.0073",="654.5674",="-0.0155",="0.0018",="-0.0826"
="cs_bin_l1=4 # quarter=17",="628.5757",="720.2481",="-0.0644",="0.0179",="0.0224",="720.2481",="-0.0644",="0.0179",="0.0224",="628.5757",="-0.0644",="0.0176",="-0.0675"
="cs_bin_l1=4 # quarter=18",="415.5475",="517.8991",="-0.0753",="-0.0095",="0.0054",="517.8991",="-0.0753",="-0.0095",="0.0054",="415.5475",="-0.0753",="-0.0099",="-0.0844"
="cs_bin_l1=4 # quarter=19",="34.2733",="114.2667",="-0.0732",="-0.0207",="-0.0288",="114.2667",="-0.0732",="-0.0207",="-0.0288",="34.2733",="-0.0732",="-0.0210",="-0.1187"
="cs_bin_l1=4 # quarter=20",="300.1726",="350.4766",="-0.0601",="-0.0287",="-0.0602",="350.4766",="-0.0601",="-0.0287",="-0.0602",="300.1726",="-0.0601",="-0.0289",="-0.1500"
="cs_bin_l1=4 # quarter=21",="-178.9070",="-70.0614",="-0.1064",="-0.0355",="-0.0733",="-70.0614",="-0.1064",="-0.0355",="-0.0733",="-178.9070",="-0.1064",="-0.0359",="-0.1632"
="cs_bin_l1=4 # quarter=22",="-793.7081",="-681.2471",="-0.1137",="-0.0381",="-0.0726",="-681.2471",="-0.1137",="-0.0381",="-0.0726",="-793.7081",="-0.1138",="-0.0385",="-0.1625"
="cs_bin_l1=4 # quarter=23",="-1248.6945",="-1123.0827",="-0.1139",="-0.0360",="-0.0617",="-1123.0827",="-0.1139",="-0.0360",="-0.0617",="-1248.6945",="-0.1140",="-0.0364",="-0.1516"
="cs_bin_l1=4 # quarter=24",="-1356.9823",="-1274.4434",="-0.0855",="-0.0433",="-0.0787",="-1274.4434",="-0.0855",="-0.0433",="-0.0787",="-1356.9823",="-0.0855",="-0.0436",="-0.1686"
="cs_bin_l1=4 # quarter=25",="-1851.0979",="-1754.1700",="-0.1155",="-0.0361",="-0.0729",="-1754.1700",="-0.1155",="-0.0361",="-0.0729",="-1851.0979",="-0.1155",="-0.0365",="-0.1628"
="cs_bin_l1=4 # quarter=26",="-2309.3826",="-2214.6189",="-0.1132",="-0.0394",="-0.0426",="-2214.6189",="-0.1132",="-0.0394",="-0.0426",="-2309.3826",="-0.1132",="-0.0398",="-0.1325"
="cs_bin_l1=4 # quarter=27",="-2574.4477",="-2490.1127",="-0.1009",="-0.0340",="-0.0329",="-2490.1127",="-0.1009",="-0.0340",="-0.0329",="-2574.4477",="-0.1009",="-0.0343",="-0.1228"
="cs_bin_l1=4 # quarter=28",="-2563.9541",="-2471.6914",="-0.1037",="-0.0354",="-0.0345",="-2471.6914",="-0.1037",="-0.0354",="-0.0345",="-2563.9541",="-0.1037",="-0.0358",="-0.1244"
="cs_bin_l1=4 # quarter=29",="-2786.2686",="-2689.8191",="-0.1066",="-0.0331",="-0.0200",="-2689.8191",="-0.1066",="-0.0331",="-0.0200",="-2786.2686",="-0.1066",="-0.0335",="-0.1100"
="cs_bin_l1=4 # quarter=30",="-3060.9281",="-2954.2016",="-0.1128",="-0.0269",="0.0061",="-2954.2016",="-0.1128",="-0.0269",="0.0061",="-3060.9281",="-0.1128",="-0.0273",="-0.0838"
="cs_bin_l1=4 # quarter=31",="-3103.1829",="-3022.6683",="-0.1040",="-0.0262",="0.0067",="-3022.6683",="-0.1040",="-0.0262",="0.0067",="-3103.1829",="-0.1039",="-0.0265",="-0.0832"
="cs_bin_l1=4 # quarter=32",="-2860.5769",="-2766.0003",="-0.1114",="-0.0321",="-0.0151",="-2766.0003",="-0.1114",="-0.0321",="-0.0151",="-2860.5769",="-0.1113",="-0.0324",="-0.1051"
="cs_bin_l1=4 # quarter=33",="-3036.8821",="-2941.4415",="-0.1158",="-0.0284",="0.0019",="-2941.4415",="-0.1158",="-0.0284",="0.0019",="-3036.8821",="-0.1157",="-0.0288",="-0.0882"
="cs_bin_l1=4 # quarter=34",="-3069.6065",="-3001.2818",="-0.1114",="-0.0269",="0.0041",="-3001.2818",="-0.1114",="-0.0269",="0.0041",="-3069.6065",="-0.1114",="-0.0272",="-0.0859"
="cs_bin_l1=4 # quarter=35",="-2974.0971",="-2943.4088",="-0.0976",="-0.0235",="0.0000",="-2943.4088",="-0.0976",="-0.0235",="0.0000",="-2974.0971",="-0.0975",="-0.0237",="-0.0900"
="cs_bin_l1=4 # quarter=36",="-2986.1883",="-2947.7401",="-0.1043",="-0.0324",="-0.0255",="-2947.7401",="-0.1043",="-0.0324",="-0.0255",="-2986.1883",="-0.1042",="-0.0326",="-0.1155"
="cs_bin_l1=4 # quarter=37",="-3102.6584",="-3087.1852",="-0.1067",="-0.0323",="-0.0139",="-3087.1852",="-0.1067",="-0.0323",="-0.0139",="-3102.6584",="-0.1066",="-0.0325",="-0.1039"
="cs_bin_l1=4 # quarter=38",="-3145.8312",="-3168.4064",="-0.1017",="-0.0167",="0.0099",="-3168.4064",="-0.1017",="-0.0167",="0.0099",="-3145.8312",="-0.1016",="-0.0168",="-0.0801"
="cs_bin_l1=4 # quarter=39",="-2990.7054",="-3053.4685",="-0.0882",="-0.0034",="0.0426",="-3053.4685",="-0.0882",="-0.0034",="0.0426",="-2990.7054",="-0.0881",="-0.0033",="-0.0475"
="cs_bin_l1=4 # quarter=40",="-3044.4066",="-3179.3944",="-0.0920",="-0.0251",="0.0035",="-3179.3944",="-0.0920",="-0.0251",="0.0035",="-3044.4066",="-0.0919",="-0.0249",="-0.0865"
="cs_bin_l1=4 # quarter=41",="-3117.6220",="-3261.3180",="-0.0909",="-0.0209",="0.0255",="-3261.3180",="-0.0909",="-0.0209",="0.0255",="-3117.6220",="-0.0908",="-0.0206",="-0.0645"
="cs_bin_l1=4 # quarter=42",="-3035.3987",="-3186.5172",="-0.0856",="-0.0169",="0.0423",="-3186.5172",="-0.0856",="-0.0169",="0.0423",="-3035.3987",="-0.0854",="-0.0166",="-0.0477"
="cs_bin_l1=4 # quarter=43",="-2841.9326",="-2996.3741",="-0.0691",="-0.0048",="0.0634",="-2996.3741",="-0.0691",="-0.0048",="0.0634",="-2841.9326",="-0.0690",="-0.0045",="-0.0267"
="cs_bin_l1=4 # quarter=44",="-2890.6277",="-3098.8029",="-0.0773",="-0.0165",="0.0256",="-3098.8029",="-0.0773",="-0.0165",="0.0256",="-2890.6277",="-0.0772",="-0.0160",="-0.0645"
="cs_bin_l1=4 # quarter=45",="-2979.2683",="-3196.3540",="-0.0786",="-0.0074",="0.0692",="-3196.3540",="-0.0786",="-0.0074",="0.0692",="-2979.2683",="-0.0784",="-0.0070",="-0.0209"
="cs_bin_l1=4 # quarter=46",="-2822.1658",="-3034.8709",="-0.0722",="-0.0076",="0.0620",="-3034.8709",="-0.0722",="-0.0076",="0.0620",="-2822.1658",="-0.0721",="-0.0071",="-0.0281"
="cs_bin_l1=4 # quarter=47",="-2532.3808",="-2744.2410",="-0.0661",="0.0004",="0.0759",="-2744.2410",="-0.0661",="0.0004",="0.0759",="-2532.3808",="-0.0660",="0.0008",="-0.0142"
="cs_bin_l1=4 # quarter=48",="-2439.7263",="-2684.4403",="-0.0692",="-0.0019",="0.0648",="-2684.4403",="-0.0692",="-0.0019",="0.0648",="-2439.7263",="-0.0691",="-0.0014",="-0.0254"
="cs_bin_l1=4 # quarter=49",="-2389.7786",="-2636.9597",="-0.0637",="0.0056",="0.0901",="-2636.9597",="-0.0637",="0.0056",="0.0901",="-2389.7786",="-0.0637",="0.0062",="0.0000"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="-0.0229"
="cs_bin_l1=5 # quarter=9",="19.9425",="88.1461",="-0.1043",="0.0020",="-0.0028",="88.1461",="-0.1043",="0.0020",="-0.0028",="19.9425",="-0.1044",="0.0018",="-0.0257"
="cs_bin_l1=5 # quarter=10",="-111.7052",="-61.4421",="-0.1106",="0.0048",="0.0202",="-61.4421",="-0.1106",="0.0048",="0.0202",="-111.7052",="-0.1107",="0.0046",="-0.0028"
="cs_bin_l1=5 # quarter=11",="-144.8849",="-92.9613",="-0.0727",="0.0039",="0.0156",="-92.9613",="-0.0727",="0.0039",="0.0156",="-144.8849",="-0.0728",="0.0037",="-0.0073"
="cs_bin_l1=5 # quarter=12",="77.8620",="96.5420",="0.0269",="0.0044",="0.0078",="96.5420",="0.0269",="0.0044",="0.0078",="77.8620",="0.0269",="0.0043",="-0.0150"
="cs_bin_l1=5 # quarter=13",="160.4685",="219.9215",="-0.0820",="0.0188",="0.0213",="219.9215",="-0.0820",="0.0188",="0.0213",="160.4685",="-0.0820",="0.0186",="-0.0016"
="cs_bin_l1=5 # quarter=14",="36.6055",="106.1319",="-0.0864",="0.0143",="0.0473",="106.1319",="-0.0864",="0.0143",="0.0473",="36.6055",="-0.0864",="0.0140",="0.0244"
="cs_bin_l1=5 # quarter=15",="166.6589",="234.6573",="-0.1010",="0.0038",="0.0221",="234.6573",="-0.1010",="0.0038",="0.0221",="166.6589",="-0.1011",="0.0036",="-0.0008"
="cs_bin_l1=5 # quarter=16",="381.9115",="423.4633",="-0.0268",="-0.0085",="-0.0159",="423.4633",="-0.0268",="-0.0085",="-0.0159",="381.9115",="-0.0268",="-0.0086",="-0.0388"
="cs_bin_l1=5 # quarter=17",="289.5075",="359.9359",="-0.1072",="-0.0036",="-0.0151",="359.9359",="-0.1072",="-0.0036",="-0.0151",="289.5075",="-0.1073",="-0.0039",="-0.0381"
="cs_bin_l1=5 # quarter=18",="367.1819",="474.8908",="-0.1191",="-0.0121",="-0.0180",="474.8908",="-0.1191",="-0.0121",="-0.0180",="367.1819",="-0.1191",="-0.0124",="-0.0409"
="cs_bin_l1=5 # quarter=19",="120.9612",="241.9055",="-0.1091",="-0.0159",="-0.0277",="241.9055",="-0.1091",="-0.0159",="-0.0277",="120.9612",="-0.1092",="-0.0163",="-0.0506"
="cs_bin_l1=5 # quarter=20",="397.4142",="479.1270",="-0.0727",="-0.0161",="-0.0334",="479.1270",="-0.0727",="-0.0161",="-0.0334",="397.4142",="-0.0728",="-0.0164",="-0.0563"
="cs_bin_l1=5 # quarter=21",="429.8408",="546.8065",="-0.1460",="-0.0188",="-0.0395",="546.8065",="-0.1460",="-0.0188",="-0.0395",="429.8408",="-0.1461",="-0.0192",="-0.0624"
="cs_bin_l1=5 # quarter=22",="53.3990",="150.5465",="-0.1603",="-0.0196",="-0.0335",="150.5465",="-0.1603",="-0.0196",="-0.0335",="53.3990",="-0.1604",="-0.0199",="-0.0564"
="cs_bin_l1=5 # quarter=23",="-105.4974",="-15.0955",="-0.1546",="-0.0174",="-0.0309",="-15.0955",="-0.1546",="-0.0174",="-0.0309",="-105.4974",="-0.1547",="-0.0177",="-0.0538"
="cs_bin_l1=5 # quarter=24",="-182.0433",="-151.8140",="-0.1109",="-0.0236",="-0.0431",="-151.8140",="-0.1109",="-0.0236",="-0.0431",="-182.0433",="-0.1110",="-0.0237",="-0.0660"
="cs_bin_l1=5 # quarter=25",="-449.2123",="-384.4457",="-0.1622",="-0.0210",="-0.0418",="-384.4457",="-0.1622",="-0.0210",="-0.0418",="-449.2123",="-0.1623",="-0.0212",="-0.0647"
="cs_bin_l1=5 # quarter=26",="-709.8098",="-636.4047",="-0.1645",="-0.0229",="-0.0319",="-636.4047",="-0.1645",="-0.0229",="-0.0319",="-709.8098",="-0.1645",="-0.0231",="-0.0547"
="cs_bin_l1=5 # quarter=27",="-816.7788",="-725.9572",="-0.1444",="-0.0206",="-0.0243",="-725.9572",="-0.1444",="-0.0206",="-0.0243",="-816.7788",="-0.1445",="-0.0209",="-0.0472"
="cs_bin_l1=5 # quarter=28",="-828.2362",="-791.6821",="-0.1491",="-0.0192",="-0.0222",="-791.6821",="-0.1491",="-0.0192",="-0.0222",="-828.2362",="-0.1491",="-0.0193",="-0.0451"
="cs_bin_l1=5 # quarter=29",="-1001.1829",="-950.6318",="-0.1655",="-0.0211",="-0.0192",="-950.6318",="-0.1655",="-0.0211",="-0.0192",="-1001.1829",="-0.1656",="-0.0212",="-0.0421"
="cs_bin_l1=5 # quarter=30",="-1152.2197",="-1094.1545",="-0.1690",="-0.0206",="-0.0167",="-1094.1545",="-0.1690",="-0.0206",="-0.0167",="-1152.2197",="-0.1690",="-0.0208",="-0.0396"
="cs_bin_l1=5 # quarter=31",="-1140.8198",="-1060.8658",="-0.1537",="-0.0190",="-0.0162",="-1060.8658",="-0.1537",="-0.0190",="-0.0162",="-1140.8198",="-0.1537",="-0.0192",="-0.0391"
="cs_bin_l1=5 # quarter=32",="-1039.1598",="-1012.9526",="-0.1588",="-0.0197",="-0.0194",="-1012.9526",="-0.1588",="-0.0197",="-0.0194",="-1039.1598",="-0.1588",="-0.0198",="-0.0422"
="cs_bin_l1=5 # quarter=33",="-1126.3409",="-1066.7114",="-0.1672",="-0.0184",="-0.0107",="-1066.7114",="-0.1672",="-0.0184",="-0.0107",="-1126.3409",="-0.1673",="-0.0185",="-0.0336"
="cs_bin_l1=5 # quarter=34",="-1204.2427",="-1121.7910",="-0.1642",="-0.0200",="-0.0143",="-1121.7910",="-0.1642",="-0.0200",="-0.0143",="-1204.2427",="-0.1643",="-0.0203",="-0.0371"
="cs_bin_l1=5 # quarter=35",="-1156.6203",="-1109.2053",="-0.1442",="-0.0197",="-0.0225",="-1109.2053",="-0.1442",="-0.0197",="-0.0225",="-1156.6203",="-0.1443",="-0.0199",="-0.0454"
="cs_bin_l1=5 # quarter=36",="-1213.8200",="-1218.3015",="-0.1545",="-0.0238",="-0.0310",="-1218.3015",="-0.1545",="-0.0238",="-0.0310",="-1213.8200",="-0.1545",="-0.0237",="-0.0539"
="cs_bin_l1=5 # quarter=37",="-1241.3431",="-1245.2534",="-0.1585",="-0.0220",="-0.0142",="-1245.2534",="-0.1585",="-0.0220",="-0.0142",="-1241.3431",="-0.1586",="-0.0220",="-0.0370"
="cs_bin_l1=5 # quarter=38",="-1272.0566",="-1261.9085",="-0.1579",="-0.0135",="-0.0037",="-1261.9085",="-0.1579",="-0.0135",="-0.0037",="-1272.0566",="-0.1580",="-0.0135",="-0.0265"
="cs_bin_l1=5 # quarter=39",="-1245.2925",="-1223.4940",="-0.1420",="-0.0151",="-0.0144",="-1223.4940",="-0.1420",="-0.0151",="-0.0144",="-1245.2925",="-0.1422",="-0.0151",="-0.0374"
="cs_bin_l1=5 # quarter=40",="-1197.8769",="-1227.1513",="-0.1474",="-0.0211",="-0.0152",="-1227.1513",="-0.1474",="-0.0211",="-0.0152",="-1197.8769",="-0.1476",="-0.0210",="-0.0381"
="cs_bin_l1=5 # quarter=41",="-1221.6580",="-1248.8601",="-0.1498",="-0.0178",="-0.0035",="-1248.8601",="-0.1498",="-0.0178",="-0.0035",="-1221.6580",="-0.1499",="-0.0177",="-0.0264"
="cs_bin_l1=5 # quarter=42",="-1188.9426",="-1248.0709",="-0.1454",="-0.0171",="0.0070",="-1248.0709",="-0.1454",="-0.0171",="0.0070",="-1188.9426",="-0.1455",="-0.0169",="-0.0158"
="cs_bin_l1=5 # quarter=43",="-1200.5682",="-1288.5957",="-0.1270",="-0.0126",="0.0126",="-1288.5957",="-0.1270",="-0.0126",="0.0126",="-1200.5682",="-0.1270",="-0.0122",="-0.0102"
="cs_bin_l1=5 # quarter=44",="-1054.9527",="-1180.9706",="-0.1305",="-0.0159",="0.0029",="-1180.9706",="-0.1305",="-0.0159",="0.0029",="-1054.9527",="-0.1306",="-0.0155",="-0.0200"
="cs_bin_l1=5 # quarter=45",="-1076.8200",="-1198.3828",="-0.1372",="-0.0138",="0.0153",="-1198.3828",="-0.1372",="-0.0138",="0.0153",="-1076.8200",="-0.1372",="-0.0134",="-0.0075"
="cs_bin_l1=5 # quarter=46",="-1164.2732",="-1293.2677",="-0.1374",="-0.0146",="0.0087",="-1293.2677",="-0.1374",="-0.0146",="0.0087",="-1164.2732",="-0.1374",="-0.0141",="-0.0141"
="cs_bin_l1=5 # quarter=47",="-1089.6358",="-1236.5099",="-0.1216",="-0.0133",="0.0083",="-1236.5099",="-0.1216",="-0.0133",="0.0083",="-1089.6358",="-0.1217",="-0.0128",="-0.0145"
="cs_bin_l1=5 # quarter=48",="-892.4814",="-1068.2776",="-0.1239",="-0.0100",="0.0160",="-1068.2776",="-0.1239",="-0.0100",="0.0160",="-892.4814",="-0.1240",="-0.0095",="-0.0069"
="cs_bin_l1=5 # quarter=49",="-829.7436",="-1005.6637",="-0.1248",="-0.0077",="0.0229",="-1005.6637",="-0.1248",="-0.0077",="0.0229",="-829.7436",="-0.1249",="-0.0071",="0.0000"
="age_sq",="",="-13.3203",="-0.0000",="-0.0000",="-0.0000",="-13.3203",="-0.0000",="-0.0000",="-0.0000",="",="",="",=""
="cs_bin_l1=1 # age",="",="1494.5679",="0.0036",="0.0051",="0.0006",="1494.5679",="0.0036",="0.0051",="0.0006",="",="",="",=""
="cs_bin_l1=2 # age",="",="1396.2384",="0.0029",="0.0041",="0.0005",="1396.2384",="0.0029",="0.0041",="0.0005",="",="",="",=""
="cs_bin_l1=3 # age",="",="1251.9694",="0.0023",="0.0036",="0.0002",="1251.9694",="0.0023",="0.0036",="0.0002",="",="",="",=""
="cs_bin_l1=4 # age",="",="1203.5324",="0.0022",="0.0040",="0.0007",="1203.5324",="0.0022",="0.0040",="0.0007",="",="",="",=""
="cs_bin_l1=5 # age",="",="1113.6485",="0.0020",="0.0041",="0.0008",="1113.6485",="0.0020",="0.0041",="0.0008",="",="",="",=""
="Constant",="3085.9818",="-18719.6001",="-0.0304",="0.0344",="0.3738",="-18719.6001",="-0.0304",="0.0344",="0.3738",="3085.9818",="0.0424",="0.1213",="0.4450"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.3964",="0.3958",="0.0316",="0.0378",="0.0719",="0.3958",="0.0316",="0.0378",="0.0719",="0.3964",="0.0314",="0.0376",="0.0722"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_age_bin_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-3956.5021",="0.0429",="0.0365",="-0.0752"
="cs_bin_l1=3",="-6449.7885",="0.1277",="0.0507",="-0.1165"
="cs_bin_l1=4",="-13012.1707",="0.1624",="-0.0342",="-0.2680"
="cs_bin_l1=5",="-14580.9151",="0.2033",="-0.0738",="-0.3608"
="cs_bin_l1=1 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # 30-39",="17216.7052",="0.0050",="0.0295",="-0.0853"
="cs_bin_l1=1 # 40-49",="26104.7951",="0.0083",="0.0406",="-0.0867"
="cs_bin_l1=1 # 50-59",="28790.1687",="0.0046",="0.0408",="-0.0872"
="cs_bin_l1=1 # 60-69",="27042.3585",="-0.0029",="0.0350",="-0.0781"
="cs_bin_l1=1 # 70+",="16760.2156",="-0.0188",="0.0123",="-0.0753"
="cs_bin_l1=2 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # 30-39",="14626.7182",="0.0110",="0.0193",="-0.0054"
="cs_bin_l1=2 # 40-49",="23351.7313",="0.0131",="0.0241",="-0.0128"
="cs_bin_l1=2 # 50-59",="26787.9590",="0.0052",="0.0175",="-0.0212"
="cs_bin_l1=2 # 60-69",="24206.9360",="-0.0109",="0.0010",="-0.0256"
="cs_bin_l1=2 # 70+",="10906.5257",="-0.0417",="-0.0444",="-0.0417"
="cs_bin_l1=3 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # 30-39",="11721.9935",="0.0162",="0.0139",="0.0027"
="cs_bin_l1=3 # 40-49",="17239.5563",="0.0050",="0.0065",="-0.0066"
="cs_bin_l1=3 # 50-59",="19063.1926",="-0.0146",="-0.0049",="-0.0168"
="cs_bin_l1=3 # 60-69",="17530.1991",="-0.0374",="-0.0213",="-0.0242"
="cs_bin_l1=3 # 70+",="10022.4406",="-0.0727",="-0.0596",="-0.0508"
="cs_bin_l1=4 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # 30-39",="2793.8726",="0.0044",="0.0026",="0.0060"
="cs_bin_l1=4 # 40-49",="4474.2733",="-0.0101",="0.0011",="0.0092"
="cs_bin_l1=4 # 50-59",="5651.6686",="-0.0281",="-0.0015",="0.0091"
="cs_bin_l1=4 # 60-69",="6242.3625",="-0.0411",="-0.0041",="0.0122"
="cs_bin_l1=4 # 70+",="5687.1862",="-0.0614",="-0.0146",="-0.0018"
="cs_bin_l1=5 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # 30-39",="677.2103",="-0.0004",="0.0025",="0.0092"
="cs_bin_l1=5 # 40-49",="1188.0201",="-0.0158",="0.0019",="0.0097"
="cs_bin_l1=5 # 50-59",="2018.1406",="-0.0285",="0.0025",="0.0126"
="cs_bin_l1=5 # 60-69",="2874.3761",="-0.0392",="0.0014",="0.0136"
="cs_bin_l1=5 # 70+",="3629.1672",="-0.0475",="-0.0002",="0.0084"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="80.3712",="0.0021",="0.0022",="0.0039"
="cs_bin_l1=1 # quarter=10",="651.2989",="0.0049",="0.0838",="0.0789"
="cs_bin_l1=1 # quarter=11",="411.6925",="0.0054",="0.0647",="0.0516"
="cs_bin_l1=1 # quarter=12",="-1216.4676",="0.0078",="-0.0407",="-0.0633"
="cs_bin_l1=1 # quarter=13",="2641.6283",="0.0090",="0.2413",="0.1778"
="cs_bin_l1=1 # quarter=14",="3643.8319",="0.0080",="0.0233",="0.0261"
="cs_bin_l1=1 # quarter=15",="4299.8254",="0.0055",="0.0371",="0.0305"
="cs_bin_l1=1 # quarter=16",="3817.3138",="0.0055",="-0.0002",="-0.0231"
="cs_bin_l1=1 # quarter=17",="6408.8497",="0.0076",="0.1405",="0.1368"
="cs_bin_l1=1 # quarter=18",="7199.4155",="0.0080",="0.0261",="0.0286"
="cs_bin_l1=1 # quarter=19",="4050.1203",="0.0026",="-0.0445",="-0.1118"
="cs_bin_l1=1 # quarter=20",="-245.4839",="-0.0001",="-0.0497",="-0.1096"
="cs_bin_l1=1 # quarter=21",="-1136.6064",="0.0026",="-0.0226",="-0.0359"
="cs_bin_l1=1 # quarter=22",="-1742.3345",="0.0003",="-0.0365",="-0.0589"
="cs_bin_l1=1 # quarter=23",="-1909.2116",="-0.0042",="-0.0205",="-0.0341"
="cs_bin_l1=1 # quarter=24",="-2607.4774",="-0.0039",="-0.0434",="-0.0437"
="cs_bin_l1=1 # quarter=25",="-2963.5367",="-0.0002",="-0.0212",="-0.0248"
="cs_bin_l1=1 # quarter=26",="-2973.6923",="0.0004",="-0.0325",="-0.0209"
="cs_bin_l1=1 # quarter=27",="-2815.8341",="-0.0001",="-0.0202",="-0.0039"
="cs_bin_l1=1 # quarter=28",="-2350.1543",="-0.0003",="0.0311",="0.0440"
="cs_bin_l1=1 # quarter=29",="-1762.6820",="0.0049",="-0.0243",="0.0245"
="cs_bin_l1=1 # quarter=30",="-1534.4126",="0.0045",="-0.0178",="-0.0093"
="cs_bin_l1=1 # quarter=31",="287.3607",="0.0072",="-0.0167",="0.0061"
="cs_bin_l1=1 # quarter=32",="-124.7230",="0.0048",="-0.0418",="-0.0393"
="cs_bin_l1=1 # quarter=33",="560.6341",="0.0051",="-0.0233",="-0.0033"
="cs_bin_l1=1 # quarter=34",="1134.5219",="0.0038",="-0.0119",="-0.0013"
="cs_bin_l1=1 # quarter=35",="1440.2981",="0.0101",="0.0079",="0.0360"
="cs_bin_l1=1 # quarter=36",="876.9983",="0.0126",="-0.0274",="0.0090"
="cs_bin_l1=1 # quarter=37",="1332.3700",="0.0145",="-0.0197",="0.0059"
="cs_bin_l1=1 # quarter=38",="1640.3670",="0.0153",="-0.0287",="-0.0026"
="cs_bin_l1=1 # quarter=39",="2822.7578",="0.0171",="0.0590",="0.0952"
="cs_bin_l1=1 # quarter=40",="2280.0949",="0.0136",="-0.0352",="0.0154"
="cs_bin_l1=1 # quarter=41",="2776.6920",="0.0153",="-0.0254",="0.0045"
="cs_bin_l1=1 # quarter=42",="2748.5261",="0.0148",="-0.0324",="-0.0072"
="cs_bin_l1=1 # quarter=43",="3209.3831",="0.0151",="-0.0229",="0.0178"
="cs_bin_l1=1 # quarter=44",="2665.8875",="0.0126",="-0.0513",="-0.0461"
="cs_bin_l1=1 # quarter=45",="3226.9758",="0.0176",="-0.0343",="0.0053"
="cs_bin_l1=1 # quarter=46",="3398.8761",="0.0188",="-0.0358",="-0.0212"
="cs_bin_l1=1 # quarter=47",="3897.7083",="0.0168",="-0.0320",="0.0158"
="cs_bin_l1=1 # quarter=48",="3646.1736",="0.0195",="-0.0337",="0.0003"
="cs_bin_l1=1 # quarter=49",="4163.2483",="0.0242",="-0.0018",="0.0174"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="-77.0047",="0.0028",="0.0082",="0.0144"
="cs_bin_l1=2 # quarter=10",="434.9795",="0.0075",="0.0485",="0.0661"
="cs_bin_l1=2 # quarter=11",="393.4109",="0.0054",="0.0380",="0.0488"
="cs_bin_l1=2 # quarter=12",="-445.9852",="0.0074",="-0.0289",="-0.0372"
="cs_bin_l1=2 # quarter=13",="971.1568",="0.0095",="0.1436",="0.1484"
="cs_bin_l1=2 # quarter=14",="1642.6194",="0.0081",="0.0167",="0.0385"
="cs_bin_l1=2 # quarter=15",="2100.0570",="-0.0027",="0.0187",="0.0287"
="cs_bin_l1=2 # quarter=16",="2141.7013",="-0.0030",="-0.0020",="0.0043"
="cs_bin_l1=2 # quarter=17",="2529.9490",="-0.0021",="0.0762",="0.0948"
="cs_bin_l1=2 # quarter=18",="2472.0514",="-0.0032",="0.0020",="0.0160"
="cs_bin_l1=2 # quarter=19",="943.2816",="-0.0141",="-0.0388",="-0.0696"
="cs_bin_l1=2 # quarter=20",="-1201.6463",="-0.0234",="-0.0447",="-0.0774"
="cs_bin_l1=2 # quarter=21",="-2697.3670",="-0.0222",="-0.0425",="-0.0625"
="cs_bin_l1=2 # quarter=22",="-3626.9781",="-0.0227",="-0.0535",="-0.0888"
="cs_bin_l1=2 # quarter=23",="-4247.5260",="-0.0304",="-0.0417",="-0.0653"
="cs_bin_l1=2 # quarter=24",="-5075.6661",="-0.0284",="-0.0606",="-0.0750"
="cs_bin_l1=2 # quarter=25",="-6150.7700",="-0.0234",="-0.0418",="-0.0516"
="cs_bin_l1=2 # quarter=26",="-6430.7786",="-0.0178",="-0.0499",="-0.0443"
="cs_bin_l1=2 # quarter=27",="-6451.5980",="-0.0213",="-0.0368",="-0.0101"
="cs_bin_l1=2 # quarter=28",="-6460.9132",="-0.0233",="-0.0219",="-0.0048"
="cs_bin_l1=2 # quarter=29",="-6724.0456",="-0.0145",="-0.0405",="-0.0077"
="cs_bin_l1=2 # quarter=30",="-6645.8420",="-0.0144",="-0.0304",="0.0022"
="cs_bin_l1=2 # quarter=31",="-6142.2094",="-0.0160",="-0.0289",="0.0067"
="cs_bin_l1=2 # quarter=32",="-6397.4267",="-0.0203",="-0.0522",="-0.0440"
="cs_bin_l1=2 # quarter=33",="-6676.8700",="-0.0162",="-0.0412",="-0.0157"
="cs_bin_l1=2 # quarter=34",="-6453.4011",="-0.0143",="-0.0263",="-0.0016"
="cs_bin_l1=2 # quarter=35",="-6401.4855",="-0.0094",="-0.0170",="0.0218"
="cs_bin_l1=2 # quarter=36",="-6482.4551",="-0.0072",="-0.0429",="-0.0036"
="cs_bin_l1=2 # quarter=37",="-6648.0831",="-0.0031",="-0.0376",="-0.0021"
="cs_bin_l1=2 # quarter=38",="-6474.1960",="-0.0014",="-0.0353",="0.0006"
="cs_bin_l1=2 # quarter=39",="-5987.0288",="-0.0013",="0.0380",="0.1029"
="cs_bin_l1=2 # quarter=40",="-6056.8558",="-0.0026",="-0.0421",="0.0230"
="cs_bin_l1=2 # quarter=41",="-6174.2012",="0.0031",="-0.0333",="0.0220"
="cs_bin_l1=2 # quarter=42",="-5800.1777",="0.0030",="-0.0338",="0.0182"
="cs_bin_l1=2 # quarter=43",="-5515.1420",="0.0013",="-0.0263",="0.0310"
="cs_bin_l1=2 # quarter=44",="-5669.7015",="-0.0035",="-0.0539",="-0.0200"
="cs_bin_l1=2 # quarter=45",="-5701.8336",="0.0037",="-0.0391",="0.0205"
="cs_bin_l1=2 # quarter=46",="-5357.4071",="0.0047",="-0.0382",="0.0119"
="cs_bin_l1=2 # quarter=47",="-4965.3395",="0.0006",="-0.0303",="0.0452"
="cs_bin_l1=2 # quarter=48",="-4835.6345",="0.0019",="-0.0369",="0.0204"
="cs_bin_l1=2 # quarter=49",="-4689.3513",="0.0088",="-0.0139",="0.0498"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="-338.0403",="-0.0111",="0.0112",="0.0240"
="cs_bin_l1=3 # quarter=10",="-56.0385",="-0.0034",="0.0367",="0.0686"
="cs_bin_l1=3 # quarter=11",="392.0078",="-0.0009",="0.0403",="0.0615"
="cs_bin_l1=3 # quarter=12",="249.3881",="0.0111",="-0.0101",="0.0068"
="cs_bin_l1=3 # quarter=13",="814.7691",="0.0006",="0.1183",="0.1224"
="cs_bin_l1=3 # quarter=14",="1397.1212",="0.0033",="0.0296",="0.0657"
="cs_bin_l1=3 # quarter=15",="2454.7032",="-0.0160",="0.0268",="0.0595"
="cs_bin_l1=3 # quarter=16",="2511.9403",="-0.0161",="0.0008",="0.0071"
="cs_bin_l1=3 # quarter=17",="2524.7574",="-0.0260",="0.0412",="0.0444"
="cs_bin_l1=3 # quarter=18",="2353.8139",="-0.0328",="-0.0084",="0.0096"
="cs_bin_l1=3 # quarter=19",="1668.2891",="-0.0414",="-0.0396",="-0.0528"
="cs_bin_l1=3 # quarter=20",="824.9786",="-0.0559",="-0.0573",="-0.1022"
="cs_bin_l1=3 # quarter=21",="-775.9683",="-0.0677",="-0.0704",="-0.1180"
="cs_bin_l1=3 # quarter=22",="-2005.5656",="-0.0730",="-0.0790",="-0.1313"
="cs_bin_l1=3 # quarter=23",="-3104.2176",="-0.0781",="-0.0679",="-0.0992"
="cs_bin_l1=3 # quarter=24",="-4137.0067",="-0.0696",="-0.0841",="-0.1202"
="cs_bin_l1=3 # quarter=25",="-5453.2642",="-0.0727",="-0.0648",="-0.0880"
="cs_bin_l1=3 # quarter=26",="-6097.0004",="-0.0670",="-0.0714",="-0.0721"
="cs_bin_l1=3 # quarter=27",="-6678.2441",="-0.0660",="-0.0575",="-0.0377"
="cs_bin_l1=3 # quarter=28",="-7025.7813",="-0.0717",="-0.0596",="-0.0577"
="cs_bin_l1=3 # quarter=29",="-7375.0065",="-0.0622",="-0.0619",="-0.0373"
="cs_bin_l1=3 # quarter=30",="-7540.7557",="-0.0645",="-0.0496",="-0.0092"
="cs_bin_l1=3 # quarter=31",="-7502.9508",="-0.0643",="-0.0421",="0.0047"
="cs_bin_l1=3 # quarter=32",="-7217.2964",="-0.0735",="-0.0661",="-0.0509"
="cs_bin_l1=3 # quarter=33",="-7583.6301",="-0.0703",="-0.0584",="-0.0274"
="cs_bin_l1=3 # quarter=34",="-7422.0671",="-0.0630",="-0.0424",="-0.0055"
="cs_bin_l1=3 # quarter=35",="-7114.3998",="-0.0561",="-0.0309",="0.0132"
="cs_bin_l1=3 # quarter=36",="-7119.9518",="-0.0589",="-0.0557",="-0.0292"
="cs_bin_l1=3 # quarter=37",="-7419.3641",="-0.0531",="-0.0500",="-0.0167"
="cs_bin_l1=3 # quarter=38",="-7387.2067",="-0.0469",="-0.0374",="-0.0032"
="cs_bin_l1=3 # quarter=39",="-6714.7266",="-0.0396",="0.0270",="0.1029"
="cs_bin_l1=3 # quarter=40",="-6692.9615",="-0.0450",="-0.0461",="0.0095"
="cs_bin_l1=3 # quarter=41",="-6694.3839",="-0.0341",="-0.0314",="0.0370"
="cs_bin_l1=3 # quarter=42",="-6651.7740",="-0.0282",="-0.0267",="0.0476"
="cs_bin_l1=3 # quarter=43",="-6182.7280",="-0.0262",="-0.0145",="0.0657"
="cs_bin_l1=3 # quarter=44",="-6057.1993",="-0.0336",="-0.0427",="0.0085"
="cs_bin_l1=3 # quarter=45",="-6247.6078",="-0.0261",="-0.0224",="0.0591"
="cs_bin_l1=3 # quarter=46",="-5982.5606",="-0.0222",="-0.0223",="0.0482"
="cs_bin_l1=3 # quarter=47",="-5517.3585",="-0.0219",="-0.0086",="0.0775"
="cs_bin_l1=3 # quarter=48",="-5299.4232",="-0.0304",="-0.0215",="0.0477"
="cs_bin_l1=3 # quarter=49",="-5392.1604",="-0.0158",="0.0001",="0.0803"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="-284.6046",="-0.0580",="0.0096",="0.0136"
="cs_bin_l1=4 # quarter=10",="-216.4252",="-0.0550",="0.0182",="0.0578"
="cs_bin_l1=4 # quarter=11",="14.1551",="-0.0352",="0.0218",="0.0488"
="cs_bin_l1=4 # quarter=12",="-109.4606",="0.0234",="0.0087",="0.0197"
="cs_bin_l1=4 # quarter=13",="50.3250",="-0.0381",="0.0511",="0.0592"
="cs_bin_l1=4 # quarter=14",="305.1037",="-0.0378",="0.0261",="0.0836"
="cs_bin_l1=4 # quarter=15",="550.9866",="-0.0531",="0.0194",="0.0648"
="cs_bin_l1=4 # quarter=16",="869.9172",="-0.0153",="0.0021",="0.0076"
="cs_bin_l1=4 # quarter=17",="857.2287",="-0.0642",="0.0179",="0.0228"
="cs_bin_l1=4 # quarter=18",="860.6214",="-0.0750",="-0.0093",="0.0066"
="cs_bin_l1=4 # quarter=19",="663.9067",="-0.0727",="-0.0202",="-0.0277"
="cs_bin_l1=4 # quarter=20",="640.8306",="-0.0598",="-0.0285",="-0.0596"
="cs_bin_l1=4 # quarter=21",="174.2432",="-0.1061",="-0.0354",="-0.0727"
="cs_bin_l1=4 # quarter=22",="-272.7069",="-0.1133",="-0.0378",="-0.0712"
="cs_bin_l1=4 # quarter=23",="-572.8299",="-0.1134",="-0.0356",="-0.0604"
="cs_bin_l1=4 # quarter=24",="-1020.3765",="-0.0852",="-0.0432",="-0.0780"
="cs_bin_l1=4 # quarter=25",="-1512.9421",="-0.1152",="-0.0360",="-0.0722"
="cs_bin_l1=4 # quarter=26",="-1856.2492",="-0.1128",="-0.0392",="-0.0413"
="cs_bin_l1=4 # quarter=27",="-2014.7367",="-0.1004",="-0.0336",="-0.0318"
="cs_bin_l1=4 # quarter=28",="-2282.2756",="-0.1034",="-0.0353",="-0.0338"
="cs_bin_l1=4 # quarter=29",="-2516.2695",="-0.1063",="-0.0331",="-0.0194"
="cs_bin_l1=4 # quarter=30",="-2708.0972",="-0.1125",="-0.0268",="0.0070"
="cs_bin_l1=4 # quarter=31",="-2697.2176",="-0.1036",="-0.0260",="0.0075"
="cs_bin_l1=4 # quarter=32",="-2634.1772",="-0.1111",="-0.0321",="-0.0144"
="cs_bin_l1=4 # quarter=33",="-2811.9853",="-0.1155",="-0.0285",="0.0025"
="cs_bin_l1=4 # quarter=34",="-2766.4989",="-0.1111",="-0.0268",="0.0049"
="cs_bin_l1=4 # quarter=35",="-2704.8485",="-0.0973",="-0.0233",="0.0005"
="cs_bin_l1=4 # quarter=36",="-2692.2242",="-0.1039",="-0.0322",="-0.0250"
="cs_bin_l1=4 # quarter=37",="-2784.6119",="-0.1063",="-0.0321",="-0.0133"
="cs_bin_l1=4 # quarter=38",="-2837.0152",="-0.1014",="-0.0164",="0.0106"
="cs_bin_l1=4 # quarter=39",="-2639.6820",="-0.0878",="-0.0029",="0.0430"
="cs_bin_l1=4 # quarter=40",="-2546.8285",="-0.0915",="-0.0243",="0.0040"
="cs_bin_l1=4 # quarter=41",="-2618.1864",="-0.0904",="-0.0201",="0.0261"
="cs_bin_l1=4 # quarter=42",="-2513.7610",="-0.0850",="-0.0161",="0.0429"
="cs_bin_l1=4 # quarter=43",="-2294.2348",="-0.0686",="-0.0039",="0.0638"
="cs_bin_l1=4 # quarter=44",="-2312.0902",="-0.0767",="-0.0154",="0.0260"
="cs_bin_l1=4 # quarter=45",="-2400.3556",="-0.0780",="-0.0064",="0.0696"
="cs_bin_l1=4 # quarter=46",="-2234.7775",="-0.0716",="-0.0065",="0.0624"
="cs_bin_l1=4 # quarter=47",="-1925.5975",="-0.0655",="0.0015",="0.0762"
="cs_bin_l1=4 # quarter=48",="-1760.1050",="-0.0686",="-0.0006",="0.0650"
="cs_bin_l1=4 # quarter=49",="-1760.4006",="-0.0632",="0.0068",="0.0903"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="-4.9166",="-0.1045",="0.0018",="-0.0027"
="cs_bin_l1=5 # quarter=10",="-58.9579",="-0.1105",="0.0047",="0.0211"
="cs_bin_l1=5 # quarter=11",="12.2836",="-0.0723",="0.0040",="0.0165"
="cs_bin_l1=5 # quarter=12",="95.4363",="0.0269",="0.0043",="0.0078"
="cs_bin_l1=5 # quarter=13",="168.1457",="-0.0820",="0.0186",="0.0214"
="cs_bin_l1=5 # quarter=14",="120.9554",="-0.0861",="0.0142",="0.0481"
="cs_bin_l1=5 # quarter=15",="362.3825",="-0.1004",="0.0039",="0.0233"
="cs_bin_l1=5 # quarter=16",="455.8971",="-0.0265",="-0.0085",="-0.0155"
="cs_bin_l1=5 # quarter=17",="369.7079",="-0.1069",="-0.0037",="-0.0146"
="cs_bin_l1=5 # quarter=18",="540.4603",="-0.1184",="-0.0121",="-0.0164"
="cs_bin_l1=5 # quarter=19",="392.7578",="-0.1081",="-0.0159",="-0.0260"
="cs_bin_l1=5 # quarter=20",="462.7544",="-0.0723",="-0.0162",="-0.0325"
="cs_bin_l1=5 # quarter=21",="580.4407",="-0.1452",="-0.0188",="-0.0381"
="cs_bin_l1=5 # quarter=22",="281.4203",="-0.1591",="-0.0194",="-0.0304"
="cs_bin_l1=5 # quarter=23",="220.1379",="-0.1532",="-0.0171",="-0.0278"
="cs_bin_l1=5 # quarter=24",="-49.2042",="-0.1101",="-0.0233",="-0.0417"
="cs_bin_l1=5 # quarter=25",="-262.2362",="-0.1612",="-0.0207",="-0.0402"
="cs_bin_l1=5 # quarter=26",="-484.7369",="-0.1633",="-0.0227",="-0.0292"
="cs_bin_l1=5 # quarter=27",="-538.3232",="-0.1432",="-0.0204",="-0.0225"
="cs_bin_l1=5 # quarter=28",="-655.3833",="-0.1483",="-0.0190",="-0.0211"
="cs_bin_l1=5 # quarter=29",="-828.2876",="-0.1647",="-0.0209",="-0.0178"
="cs_bin_l1=5 # quarter=30",="-947.7381",="-0.1681",="-0.0205",="-0.0152"
="cs_bin_l1=5 # quarter=31",="-883.7270",="-0.1528",="-0.0189",="-0.0151"
="cs_bin_l1=5 # quarter=32",="-864.7129",="-0.1582",="-0.0195",="-0.0186"
="cs_bin_l1=5 # quarter=33",="-964.5530",="-0.1666",="-0.0183",="-0.0097"
="cs_bin_l1=5 # quarter=34",="-1003.9862",="-0.1635",="-0.0200",="-0.0130"
="cs_bin_l1=5 # quarter=35",="-1016.9702",="-0.1436",="-0.0197",="-0.0217"
="cs_bin_l1=5 # quarter=36",="-1042.7491",="-0.1539",="-0.0235",="-0.0304"
="cs_bin_l1=5 # quarter=37",="-1071.5643",="-0.1580",="-0.0218",="-0.0136"
="cs_bin_l1=5 # quarter=38",="-1075.8941",="-0.1574",="-0.0133",="-0.0028"
="cs_bin_l1=5 # quarter=39",="-1006.7482",="-0.1415",="-0.0149",="-0.0140"
="cs_bin_l1=5 # quarter=40",="-989.4816",="-0.1470",="-0.0208",="-0.0147"
="cs_bin_l1=5 # quarter=41",="-980.2899",="-0.1493",="-0.0175",="-0.0029"
="cs_bin_l1=5 # quarter=42",="-951.1471",="-0.1449",="-0.0167",="0.0078"
="cs_bin_l1=5 # quarter=43",="-918.9720",="-0.1262",="-0.0120",="0.0133"
="cs_bin_l1=5 # quarter=44",="-775.6441",="-0.1299",="-0.0152",="0.0033"
="cs_bin_l1=5 # quarter=45",="-787.7205",="-0.1364",="-0.0132",="0.0160"
="cs_bin_l1=5 # quarter=46",="-822.8084",="-0.1366",="-0.0138",="0.0095"
="cs_bin_l1=5 # quarter=47",="-698.2174",="-0.1206",="-0.0124",="0.0090"
="cs_bin_l1=5 # quarter=48",="-590.4401",="-0.1233",="-0.0092",="0.0164"
="cs_bin_l1=5 # quarter=49",="-533.5851",="-0.1241",="-0.0068",="0.0235"
="Constant",="17872.9142",="0.0447",="0.1105",="0.4237"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.2613",="0.0312",="0.0373",="0.0709"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_age_bin_no_income_quarter_only_interaction.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)",="(5)",="(6)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination",="has_credit_limit",="credit_limit"
="",="b",="b",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-7917.3473",="0.0373",="0.0107",="-0.0110",="-0.0918",="-3238.5229"
="cs_bin_l1=3",="-14383.4239",="0.1150",="0.0146",="-0.0472",="-0.1758",="-7660.2400"
="cs_bin_l1=4",="-28332.2913",="0.1430",="-0.0707",="-0.1891",="-0.4811",="-21692.9367"
="cs_bin_l1=5",="-31015.4688",="0.1827",="-0.1094",="-0.2818",="-0.5978",="-27259.0296"
="18-29",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="30-39",="9685.4898",="0.0076",="0.0114",="-0.0009",="0.0677",="14053.4476"
="40-49",="15675.7281",="0.0015",="0.0129",="-0.0052",="0.0807",="22389.6257"
="50-59",="18744.1312",="-0.0089",="0.0088",="-0.0117",="0.0816",="26183.4600"
="60-69",="17673.8407",="-0.0207",="-0.0009",="-0.0126",="0.0612",="25399.7754"
="70+",="7636.7023",="-0.0417",="-0.0306",="-0.0206",="-0.0017",="15511.5419"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="43.2351",="0.0020",="0.0020",="0.0042",="0.0008",="23.1339"
="cs_bin_l1=1 # quarter=10",="634.3520",="0.0048",="0.0837",="0.0796",="0.0054",="485.3022"
="cs_bin_l1=1 # quarter=11",="433.6937",="0.0055",="0.0649",="0.0520",="0.0090",="129.2386"
="cs_bin_l1=1 # quarter=12",="-1169.0486",="0.0080",="-0.0405",="-0.0628",="0.0109",="-1659.8080"
="cs_bin_l1=1 # quarter=13",="2656.7989",="0.0090",="0.2413",="0.1785",="0.0149",="2182.4669"
="cs_bin_l1=1 # quarter=14",="3683.9141",="0.0082",="0.0236",="0.0271",="0.0220",="2993.1580"
="cs_bin_l1=1 # quarter=15",="4369.0121",="0.0058",="0.0375",="0.0312",="0.0256",="3548.1151"
="cs_bin_l1=1 # quarter=16",="3911.1562",="0.0059",="0.0003",="-0.0225",="0.0277",="2978.7002"
="cs_bin_l1=1 # quarter=17",="6490.1777",="0.0079",="0.1409",="0.1375",="0.0312",="5489.0276"
="cs_bin_l1=1 # quarter=18",="7278.6521",="0.0083",="0.0265",="0.0296",="0.0361",="6096.2347"
="cs_bin_l1=1 # quarter=19",="4166.6189",="0.0031",="-0.0438",="-0.1111",="0.0345",="2973.8742"
="cs_bin_l1=1 # quarter=20",="-91.5579",="0.0005",="-0.0489",="-0.1095",="0.0311",="-1329.8665"
="cs_bin_l1=1 # quarter=21",="-1001.0103",="0.0031",="-0.0219",="-0.0357",="0.0380",="-2566.7908"
="cs_bin_l1=1 # quarter=22",="-1591.6696",="0.0009",="-0.0357",="-0.0586",="0.0396",="-3238.8459"
="cs_bin_l1=1 # quarter=23",="-1737.7985",="-0.0034",="-0.0195",="-0.0339",="0.0383",="-3343.5503"
="cs_bin_l1=1 # quarter=24",="-2420.1602",="-0.0031",="-0.0423",="-0.0430",="0.0415",="-4175.4731"
="cs_bin_l1=1 # quarter=25",="-2792.0846",="0.0005",="-0.0202",="-0.0242",="0.0420",="-4566.8570"
="cs_bin_l1=1 # quarter=26",="-2797.6378",="0.0012",="-0.0314",="-0.0198",="0.0425",="-4583.7896"
="cs_bin_l1=1 # quarter=27",="-2637.9537",="0.0008",="-0.0191",="-0.0028",="0.0432",="-4447.5634"
="cs_bin_l1=1 # quarter=28",="-2153.6389",="0.0007",="0.0324",="0.0451",="0.0448",="-4015.6794"
="cs_bin_l1=1 # quarter=29",="-1578.8956",="0.0059",="-0.0231",="0.0257",="0.0460",="-3440.8190"
="cs_bin_l1=1 # quarter=30",="-1343.9599",="0.0055",="-0.0166",="-0.0080",="0.0471",="-3253.5736"
="cs_bin_l1=1 # quarter=31",="488.5156",="0.0083",="-0.0153",="0.0077",="0.0475",="-1405.9093"
="cs_bin_l1=1 # quarter=32",="97.1029",="0.0060",="-0.0403",="-0.0378",="0.0412",="-1568.0012"
="cs_bin_l1=1 # quarter=33",="770.1100",="0.0061",="-0.0220",="-0.0021",="0.0502",="-1219.8577"
="cs_bin_l1=1 # quarter=34",="1353.0816",="0.0049",="-0.0104",="0.0003",="0.0532",="-743.8594"
="cs_bin_l1=1 # quarter=35",="1677.1792",="0.0114",="0.0095",="0.0374",="0.0546",="-478.2076"
="cs_bin_l1=1 # quarter=36",="1144.4067",="0.0140",="-0.0256",="0.0103",="0.0553",="-1059.3782"
="cs_bin_l1=1 # quarter=37",="1564.1223",="0.0158",="-0.0181",="0.0074",="0.0555",="-627.3590"
="cs_bin_l1=1 # quarter=38",="1880.2594",="0.0167",="-0.0270",="-0.0014",="0.0553",="-301.0795"
="cs_bin_l1=1 # quarter=39",="3058.8067",="0.0185",="0.0608",="0.0968",="0.0563",="848.9197"
="cs_bin_l1=1 # quarter=40",="2534.5079",="0.0151",="-0.0333",="0.0167",="0.0558",="336.9972"
="cs_bin_l1=1 # quarter=41",="2998.6355",="0.0166",="-0.0238",="0.0061",="0.0554",="832.2585"
="cs_bin_l1=1 # quarter=42",="2974.3689",="0.0162",="-0.0307",="-0.0056",="0.0551",="814.8215"
="cs_bin_l1=1 # quarter=43",="3426.8835",="0.0166",="-0.0211",="0.0198",="0.0557",="1240.5345"
="cs_bin_l1=1 # quarter=44",="2905.1781",="0.0141",="-0.0494",="-0.0446",="0.0538",="776.9019"
="cs_bin_l1=1 # quarter=45",="3421.6872",="0.0189",="-0.0327",="0.0071",="0.0551",="1272.4857"
="cs_bin_l1=1 # quarter=46",="3596.9490",="0.0202",="-0.0341",="-0.0193",="0.0553",="1444.4021"
="cs_bin_l1=1 # quarter=47",="4090.0558",="0.0182",="-0.0303",="0.0180",="0.0553",="1930.6000"
="cs_bin_l1=1 # quarter=48",="3863.2257",="0.0209",="-0.0319",="0.0021",="0.0547",="1692.4759"
="cs_bin_l1=1 # quarter=49",="4341.4427",="0.0255",="-0.0002",="0.0196",="0.0534",="2269.1905"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="-140.8362",="0.0027",="0.0082",="0.0145",="-0.0019",="-42.8886"
="cs_bin_l1=2 # quarter=10",="370.9461",="0.0074",="0.0484",="0.0661",="0.0021",="459.7236"
="cs_bin_l1=2 # quarter=11",="340.2172",="0.0054",="0.0379",="0.0488",="0.0016",="469.7398"
="cs_bin_l1=2 # quarter=12",="-483.1287",="0.0074",="-0.0291",="-0.0373",="-0.0013",="-388.7152"
="cs_bin_l1=2 # quarter=13",="859.9918",="0.0094",="0.1434",="0.1484",="0.0040",="1078.1141"
="cs_bin_l1=2 # quarter=14",="1534.1705",="0.0080",="0.0164",="0.0385",="0.0028",="1963.0540"
="cs_bin_l1=2 # quarter=15",="1989.5032",="-0.0028",="0.0184",="0.0287",="0.0025",="2544.3431"
="cs_bin_l1=2 # quarter=16",="2046.9737",="-0.0031",="-0.0023",="0.0042",="0.0002",="2690.3139"
="cs_bin_l1=2 # quarter=17",="2373.0105",="-0.0023",="0.0758",="0.0949",="0.0039",="3032.4279"
="cs_bin_l1=2 # quarter=18",="2280.0766",="-0.0034",="0.0016",="0.0162",="0.0016",="3027.9550"
="cs_bin_l1=2 # quarter=19",="775.4634",="-0.0143",="-0.0392",="-0.0695",="-0.0125",="1845.5305"
="cs_bin_l1=2 # quarter=20",="-1370.7352",="-0.0236",="-0.0452",="-0.0775",="-0.0248",="-310.2651"
="cs_bin_l1=2 # quarter=21",="-2914.3578",="-0.0225",="-0.0431",="-0.0626",="-0.0321",="-1875.7471"
="cs_bin_l1=2 # quarter=22",="-3844.7648",="-0.0230",="-0.0541",="-0.0888",="-0.0354",="-2919.3806"
="cs_bin_l1=2 # quarter=23",="-4455.0180",="-0.0307",="-0.0423",="-0.0653",="-0.0402",="-3492.0815"
="cs_bin_l1=2 # quarter=24",="-5264.5727",="-0.0286",="-0.0612",="-0.0751",="-0.0414",="-4494.5009"
="cs_bin_l1=2 # quarter=25",="-6383.6539",="-0.0238",="-0.0425",="-0.0516",="-0.0479",="-5607.4435"
="cs_bin_l1=2 # quarter=26",="-6662.6824",="-0.0181",="-0.0506",="-0.0444",="-0.0507",="-5881.7645"
="cs_bin_l1=2 # quarter=27",="-6680.3700",="-0.0216",="-0.0376",="-0.0101",="-0.0523",="-5861.3443"
="cs_bin_l1=2 # quarter=28",="-6648.9932",="-0.0236",="-0.0226",="-0.0050",="-0.0486",="-5946.4456"
="cs_bin_l1=2 # quarter=29",="-6945.9401",="-0.0148",="-0.0413",="-0.0077",="-0.0485",="-6236.9201"
="cs_bin_l1=2 # quarter=30",="-6869.2057",="-0.0147",="-0.0312",="0.0021",="-0.0477",="-6193.7464"
="cs_bin_l1=2 # quarter=31",="-6370.2998",="-0.0163",="-0.0297",="0.0066",="-0.0475",="-5534.0296"
="cs_bin_l1=2 # quarter=32",="-6563.2070",="-0.0206",="-0.0530",="-0.0443",="-0.0589",="-5271.9675"
="cs_bin_l1=2 # quarter=33",="-6870.1884",="-0.0165",="-0.0421",="-0.0158",="-0.0578",="-5595.2653"
="cs_bin_l1=2 # quarter=34",="-6649.6502",="-0.0146",="-0.0272",="-0.0018",="-0.0452",="-5751.8072"
="cs_bin_l1=2 # quarter=35",="-6608.7939",="-0.0097",="-0.0179",="0.0217",="-0.0407",="-5779.0641"
="cs_bin_l1=2 # quarter=36",="-6626.6671",="-0.0074",="-0.0437",="-0.0039",="-0.0349",="-5982.3665"
="cs_bin_l1=2 # quarter=37",="-6811.8515",="-0.0034",="-0.0385",="-0.0023",="-0.0376",="-6051.5730"
="cs_bin_l1=2 # quarter=38",="-6612.4336",="-0.0016",="-0.0362",="0.0003",="-0.0378",="-5837.9855"
="cs_bin_l1=2 # quarter=39",="-6108.5329",="-0.0015",="0.0371",="0.1026",="-0.0393",="-5139.0559"
="cs_bin_l1=2 # quarter=40",="-6138.3169",="-0.0028",="-0.0430",="0.0226",="-0.0418",="-5134.9736"
="cs_bin_l1=2 # quarter=41",="-6270.3497",="0.0029",="-0.0343",="0.0216",="-0.0443",="-5135.0293"
="cs_bin_l1=2 # quarter=42",="-5864.0198",="0.0028",="-0.0348",="0.0178",="-0.0468",="-4525.4021"
="cs_bin_l1=2 # quarter=43",="-5566.2287",="0.0012",="-0.0273",="0.0306",="-0.0511",="-3965.9084"
="cs_bin_l1=2 # quarter=44",="-5672.4317",="-0.0036",="-0.0549",="-0.0205",="-0.0526",="-4099.8575"
="cs_bin_l1=2 # quarter=45",="-5705.6125",="0.0036",="-0.0401",="0.0199",="-0.0560",="-3935.9989"
="cs_bin_l1=2 # quarter=46",="-5332.9861",="0.0047",="-0.0392",="0.0114",="-0.0576",="-3403.4155"
="cs_bin_l1=2 # quarter=47",="-4919.1862",="0.0006",="-0.0313",="0.0445",="-0.0605",="-2764.1446"
="cs_bin_l1=2 # quarter=48",="-4720.9435",="0.0019",="-0.0378",="0.0196",="-0.0618",="-2532.5266"
="cs_bin_l1=2 # quarter=49",="-4572.3149",="0.0088",="-0.0149",="0.0491",="-0.0639",="-2212.7710"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="-348.3840",="-0.0111",="0.0112",="0.0241",="-0.0047",="-273.4201"
="cs_bin_l1=3 # quarter=10",="-61.7577",="-0.0035",="0.0366",="0.0684",="-0.0001",="-41.1564"
="cs_bin_l1=3 # quarter=11",="378.3129",="-0.0010",="0.0402",="0.0614",="0.0040",="434.3847"
="cs_bin_l1=3 # quarter=12",="234.8982",="0.0109",="-0.0103",="0.0066",="0.0023",="267.4260"
="cs_bin_l1=3 # quarter=13",="793.0197",="0.0002",="0.1180",="0.1223",="0.0076",="834.9604"
="cs_bin_l1=3 # quarter=14",="1367.2988",="0.0030",="0.0294",="0.0655",="0.0106",="1545.6176"
="cs_bin_l1=3 # quarter=15",="2416.6720",="-0.0164",="0.0264",="0.0591",="0.0121",="2852.1181"
="cs_bin_l1=3 # quarter=16",="2471.3907",="-0.0167",="0.0004",="0.0068",="0.0080",="3037.9576"
="cs_bin_l1=3 # quarter=17",="2481.5215",="-0.0266",="0.0407",="0.0442",="0.0056",="3168.9293"
="cs_bin_l1=3 # quarter=18",="2304.1065",="-0.0335",="-0.0089",="0.0093",="-0.0058",="3391.6363"
="cs_bin_l1=3 # quarter=19",="1623.5106",="-0.0422",="-0.0402",="-0.0531",="-0.0208",="3161.5608"
="cs_bin_l1=3 # quarter=20",="778.6194",="-0.0568",="-0.0580",="-0.1025",="-0.0317",="2349.2841"
="cs_bin_l1=3 # quarter=21",="-829.0407",="-0.0687",="-0.0712",="-0.1182",="-0.0473",="736.0497"
="cs_bin_l1=3 # quarter=22",="-2060.6713",="-0.0741",="-0.0799",="-0.1317",="-0.0608",="-473.0774"
="cs_bin_l1=3 # quarter=23",="-3159.8801",="-0.0793",="-0.0688",="-0.0996",="-0.0779",="-1390.3827"
="cs_bin_l1=3 # quarter=24",="-4198.6297",="-0.0710",="-0.0851",="-0.1205",="-0.0929",="-2403.9035"
="cs_bin_l1=3 # quarter=25",="-5512.6520",="-0.0742",="-0.0660",="-0.0883",="-0.1144",="-3613.9410"
="cs_bin_l1=3 # quarter=26",="-6155.8646",="-0.0685",="-0.0726",="-0.0725",="-0.1219",="-4329.5820"
="cs_bin_l1=3 # quarter=27",="-6737.6057",="-0.0676",="-0.0588",="-0.0382",="-0.1270",="-4998.9747"
="cs_bin_l1=3 # quarter=28",="-7086.7271",="-0.0733",="-0.0609",="-0.0583",="-0.1279",="-5555.1860"
="cs_bin_l1=3 # quarter=29",="-7433.2375",="-0.0638",="-0.0633",="-0.0379",="-0.1324",="-5946.1638"
="cs_bin_l1=3 # quarter=30",="-7606.7711",="-0.0662",="-0.0511",="-0.0097",="-0.1318",="-6231.4880"
="cs_bin_l1=3 # quarter=31",="-7569.2836",="-0.0659",="-0.0435",="0.0042",="-0.1277",="-6246.0095"
="cs_bin_l1=3 # quarter=32",="-7287.8936",="-0.0752",="-0.0675",="-0.0517",="-0.1385",="-5405.6623"
="cs_bin_l1=3 # quarter=33",="-7653.2548",="-0.0720",="-0.0599",="-0.0282",="-0.1414",="-5876.8774"
="cs_bin_l1=3 # quarter=34",="-7491.2967",="-0.0648",="-0.0440",="-0.0062",="-0.1309",="-5973.5201"
="cs_bin_l1=3 # quarter=35",="-7176.9248",="-0.0581",="-0.0326",="0.0125",="-0.1229",="-5731.6012"
="cs_bin_l1=3 # quarter=36",="-7172.6336",="-0.0610",="-0.0575",="-0.0299",="-0.1256",="-5600.8350"
="cs_bin_l1=3 # quarter=37",="-7465.8388",="-0.0553",="-0.0520",="-0.0176",="-0.1287",="-5932.3467"
="cs_bin_l1=3 # quarter=38",="-7431.2426",="-0.0491",="-0.0394",="-0.0041",="-0.1278",="-5850.5807"
="cs_bin_l1=3 # quarter=39",="-6762.8865",="-0.0419",="0.0249",="0.1019",="-0.1128",="-5311.6447"
="cs_bin_l1=3 # quarter=40",="-6733.0851",="-0.0473",="-0.0482",="0.0085",="-0.1159",="-5216.7830"
="cs_bin_l1=3 # quarter=41",="-6730.1676",="-0.0365",="-0.0336",="0.0360",="-0.1115",="-5315.8607"
="cs_bin_l1=3 # quarter=42",="-6689.6948",="-0.0306",="-0.0290",="0.0466",="-0.1105",="-5177.4994"
="cs_bin_l1=3 # quarter=43",="-6214.0671",="-0.0287",="-0.0169",="0.0646",="-0.1057",="-4545.6547"
="cs_bin_l1=3 # quarter=44",="-6071.9241",="-0.0361",="-0.0453",="0.0073",="-0.1006",="-4509.9003"
="cs_bin_l1=3 # quarter=45",="-6256.5712",="-0.0287",="-0.0250",="0.0579",="-0.1008",="-4825.4397"
="cs_bin_l1=3 # quarter=46",="-5987.8890",="-0.0249",="-0.0250",="0.0470",="-0.0969",="-4486.9429"
="cs_bin_l1=3 # quarter=47",="-5522.0290",="-0.0246",="-0.0114",="0.0763",="-0.0902",="-3989.4571"
="cs_bin_l1=3 # quarter=48",="-5290.3526",="-0.0332",="-0.0243",="0.0463",="-0.0891",="-3639.6888"
="cs_bin_l1=3 # quarter=49",="-5379.8268",="-0.0187",="-0.0029",="0.0790",="-0.0885",="-3802.3317"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="-226.3461",="-0.0579",="0.0096",="0.0136",="-0.0059",="-430.2313"
="cs_bin_l1=4 # quarter=10",="-185.0868",="-0.0550",="0.0182",="0.0580",="0.0016",="-417.8912"
="cs_bin_l1=4 # quarter=11",="-34.0440",="-0.0353",="0.0218",="0.0492",="0.0090",="-163.7753"
="cs_bin_l1=4 # quarter=12",="-180.1463",="0.0232",="0.0087",="0.0198",="0.0089",="-412.8612"
="cs_bin_l1=4 # quarter=13",="21.1362",="-0.0383",="0.0511",="0.0594",="0.0161",="-210.4172"
="cs_bin_l1=4 # quarter=14",="224.2713",="-0.0380",="0.0261",="0.0840",="0.0292",="93.0905"
="cs_bin_l1=4 # quarter=15",="400.7426",="-0.0534",="0.0194",="0.0654",="0.0365",="362.6922"
="cs_bin_l1=4 # quarter=16",="684.8291",="-0.0157",="0.0020",="0.0080",="0.0361",="968.7065"
="cs_bin_l1=4 # quarter=17",="713.5732",="-0.0646",="0.0179",="0.0231",="0.0282",="1195.6342"
="cs_bin_l1=4 # quarter=18",="679.2908",="-0.0754",="-0.0093",="0.0070",="0.0152",="1537.8826"
="cs_bin_l1=4 # quarter=19",="405.5575",="-0.0733",="-0.0203",="-0.0271",="0.0066",="1301.8440"
="cs_bin_l1=4 # quarter=20",="357.0703",="-0.0604",="-0.0285",="-0.0591",="-0.0015",="1477.2563"
="cs_bin_l1=4 # quarter=21",="-110.8446",="-0.1067",="-0.0355",="-0.0721",="-0.0223",="886.2859"
="cs_bin_l1=4 # quarter=22",="-601.1062",="-0.1141",="-0.0379",="-0.0704",="-0.0319",="144.4586"
="cs_bin_l1=4 # quarter=23",="-944.3122",="-0.1142",="-0.0357",="-0.0596",="-0.0458",="-178.1229"
="cs_bin_l1=4 # quarter=24",="-1437.2498",="-0.0861",="-0.0432",="-0.0773",="-0.0604",="-988.2584"
="cs_bin_l1=4 # quarter=25",="-1939.2532",="-0.1162",="-0.0361",="-0.0714",="-0.0848",="-1645.5185"
="cs_bin_l1=4 # quarter=26",="-2327.1620",="-0.1138",="-0.0393",="-0.0402",="-0.0954",="-2262.6777"
="cs_bin_l1=4 # quarter=27",="-2536.2534",="-0.1015",="-0.0337",="-0.0308",="-0.0989",="-2659.2376"
="cs_bin_l1=4 # quarter=28",="-2766.0764",="-0.1044",="-0.0354",="-0.0329",="-0.1033",="-3275.9865"
="cs_bin_l1=4 # quarter=29",="-3018.7055",="-0.1074",="-0.0332",="-0.0183",="-0.1120",="-3831.4880"
="cs_bin_l1=4 # quarter=30",="-3220.9777",="-0.1136",="-0.0269",="0.0080",="-0.1110",="-4219.9289"
="cs_bin_l1=4 # quarter=31",="-3288.6085",="-0.1048",="-0.0261",="0.0085",="-0.1124",="-4123.1101"
="cs_bin_l1=4 # quarter=32",="-3211.0187",="-0.1123",="-0.0322",="-0.0132",="-0.1169",="-3615.2222"
="cs_bin_l1=4 # quarter=33",="-3428.1266",="-0.1168",="-0.0286",="0.0038",="-0.1265",="-3849.2416"
="cs_bin_l1=4 # quarter=34",="-3436.7767",="-0.1125",="-0.0269",="0.0061",="-0.1203",="-3763.3646"
="cs_bin_l1=4 # quarter=35",="-3495.4389",="-0.0989",="-0.0235",="0.0018",="-0.1106",="-3821.7637"
="cs_bin_l1=4 # quarter=36",="-3487.6567",="-0.1056",="-0.0324",="-0.0236",="-0.1126",="-3744.1733"
="cs_bin_l1=4 # quarter=37",="-3642.7455",="-0.1081",="-0.0323",="-0.0118",="-0.1242",="-3801.2117"
="cs_bin_l1=4 # quarter=38",="-3739.4621",="-0.1032",="-0.0167",="0.0121",="-0.1182",="-4023.2815"
="cs_bin_l1=4 # quarter=39",="-3627.5927",="-0.0898",="-0.0032",="0.0446",="-0.1084",="-3689.4041"
="cs_bin_l1=4 # quarter=40",="-3662.0991",="-0.0936",="-0.0246",="0.0058",="-0.1013",="-3656.4040"
="cs_bin_l1=4 # quarter=41",="-3779.3624",="-0.0926",="-0.0204",="0.0280",="-0.1033",="-3808.0354"
="cs_bin_l1=4 # quarter=42",="-3706.1393",="-0.0873",="-0.0164",="0.0449",="-0.0985",="-3561.2845"
="cs_bin_l1=4 # quarter=43",="-3510.9878",="-0.0709",="-0.0043",="0.0658",="-0.0868",="-3223.9715"
="cs_bin_l1=4 # quarter=44",="-3633.2972",="-0.0792",="-0.0158",="0.0282",="-0.0832",="-3461.5947"
="cs_bin_l1=4 # quarter=45",="-3753.3117",="-0.0805",="-0.0068",="0.0718",="-0.0847",="-3689.1586"
="cs_bin_l1=4 # quarter=46",="-3618.2065",="-0.0742",="-0.0069",="0.0648",="-0.0756",="-3536.2017"
="cs_bin_l1=4 # quarter=47",="-3331.7089",="-0.0682",="0.0010",="0.0787",="-0.0652",="-2979.2575"
="cs_bin_l1=4 # quarter=48",="-3252.6413",="-0.0713",="-0.0012",="0.0676",="-0.0592",="-2783.3520"
="cs_bin_l1=4 # quarter=49",="-3265.8794",="-0.0660",="0.0063",="0.0929",="-0.0612",="-2771.9662"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="102.8415",="-0.1043",="0.0019",="-0.0028",="-0.0253",="617.5597"
="cs_bin_l1=5 # quarter=10",="22.3169",="-0.1104",="0.0048",="0.0211",="-0.0212",="506.3134"
="cs_bin_l1=5 # quarter=11",="44.0873",="-0.0722",="0.0040",="0.0167",="-0.0174",="311.0153"
="cs_bin_l1=5 # quarter=12",="71.8825",="0.0269",="0.0043",="0.0078",="-0.0197",="701.7191"
="cs_bin_l1=5 # quarter=13",="124.8595",="-0.0820",="0.0187",="0.0214",="-0.0071",="850.5332"
="cs_bin_l1=5 # quarter=14",="86.2630",="-0.0862",="0.0142",="0.0484",="0.0073",="371.7030"
="cs_bin_l1=5 # quarter=15",="254.7747",="-0.1006",="0.0039",="0.0236",="0.0340",="394.4925"
="cs_bin_l1=5 # quarter=16",="314.4433",="-0.0267",="-0.0084",="-0.0154",="0.0280",="780.2410"
="cs_bin_l1=5 # quarter=17",="233.5745",="-0.1071",="-0.0037",="-0.0144",="-0.0039",="956.4915"
="cs_bin_l1=5 # quarter=18",="399.0907",="-0.1186",="-0.0121",="-0.0159",="-0.0050",="1351.3016"
="cs_bin_l1=5 # quarter=19",="230.0950",="-0.1084",="-0.0158",="-0.0254",="-0.0217",="1168.0977"
="cs_bin_l1=5 # quarter=20",="188.7906",="-0.0726",="-0.0161",="-0.0321",="-0.0268",="1281.7764"
="cs_bin_l1=5 # quarter=21",="277.7036",="-0.1456",="-0.0188",="-0.0376",="-0.0425",="1971.8307"
="cs_bin_l1=5 # quarter=22",="-122.5320",="-0.1597",="-0.0194",="-0.0291",="-0.0637",="1495.1365"
="cs_bin_l1=5 # quarter=23",="-300.6016",="-0.1538",="-0.0171",="-0.0265",="-0.0709",="1329.4755"
="cs_bin_l1=5 # quarter=24",="-653.0450",="-0.1109",="-0.0234",="-0.0407",="-0.0873",="319.3397"
="cs_bin_l1=5 # quarter=25",="-877.8195",="-0.1620",="-0.0207",="-0.0391",="-0.1032",="-51.3161"
="cs_bin_l1=5 # quarter=26",="-1066.5706",="-0.1641",="-0.0227",="-0.0276",="-0.1158",="-394.2128"
="cs_bin_l1=5 # quarter=27",="-1168.1478",="-0.1441",="-0.0204",="-0.0211",="-0.1190",="-549.0755"
="cs_bin_l1=5 # quarter=28",="-1299.3573",="-0.1491",="-0.0190",="-0.0198",="-0.1225",="-1200.2661"
="cs_bin_l1=5 # quarter=29",="-1479.1485",="-0.1655",="-0.0209",="-0.0168",="-0.1299",="-1508.9601"
="cs_bin_l1=5 # quarter=30",="-1594.3226",="-0.1689",="-0.0205",="-0.0142",="-0.1339",="-2151.2449"
="cs_bin_l1=5 # quarter=31",="-1524.3438",="-0.1536",="-0.0189",="-0.0141",="-0.1225",="-2161.8042"
="cs_bin_l1=5 # quarter=32",="-1524.8136",="-0.1590",="-0.0195",="-0.0175",="-0.1198",="-1801.5010"
="cs_bin_l1=5 # quarter=33",="-1640.6705",="-0.1675",="-0.0183",="-0.0086",="-0.1288",="-1995.0564"
="cs_bin_l1=5 # quarter=34",="-1681.9768",="-0.1644",="-0.0199",="-0.0120",="-0.1231",="-2303.7899"
="cs_bin_l1=5 # quarter=35",="-1684.4406",="-0.1445",="-0.0196",="-0.0208",="-0.1137",="-2116.3898"
="cs_bin_l1=5 # quarter=36",="-1826.3298",="-0.1549",="-0.0235",="-0.0295",="-0.1184",="-2460.2647"
="cs_bin_l1=5 # quarter=37",="-1879.6423",="-0.1590",="-0.0218",="-0.0127",="-0.1274",="-2197.9024"
="cs_bin_l1=5 # quarter=38",="-1882.2756",="-0.1584",="-0.0133",="-0.0019",="-0.1271",="-2656.8963"
="cs_bin_l1=5 # quarter=39",="-1906.6345",="-0.1426",="-0.0149",="-0.0129",="-0.1182",="-2780.6272"
="cs_bin_l1=5 # quarter=40",="-1944.2742",="-0.1482",="-0.0208",="-0.0136",="-0.1193",="-2635.2728"
="cs_bin_l1=5 # quarter=41",="-1992.4229",="-0.1506",="-0.0175",="-0.0017",="-0.1241",="-2778.8697"
="cs_bin_l1=5 # quarter=42",="-1971.4655",="-0.1461",="-0.0168",="0.0091",="-0.1146",="-2650.1472"
="cs_bin_l1=5 # quarter=43",="-2078.6214",="-0.1277",="-0.0121",="0.0147",="-0.1028",="-2799.8336"
="cs_bin_l1=5 # quarter=44",="-1985.9065",="-0.1313",="-0.0154",="0.0049",="-0.0911",="-2319.5991"
="cs_bin_l1=5 # quarter=45",="-2119.0559",="-0.1381",="-0.0133",="0.0177",="-0.0951",="-2553.8307"
="cs_bin_l1=5 # quarter=46",="-2164.6828",="-0.1382",="-0.0140",="0.0114",="-0.0877",="-2723.6484"
="cs_bin_l1=5 # quarter=47",="-2158.6994",="-0.1224",="-0.0126",="0.0110",="-0.0673",="-2871.0164"
="cs_bin_l1=5 # quarter=48",="-2193.1570",="-0.1252",="-0.0094",="0.0185",="-0.0624",="-2650.2943"
="cs_bin_l1=5 # quarter=49",="-2352.7863",="-0.1263",="-0.0071",="0.0263",="-0.0595",="-2901.5144"
="Constant",="26760.2351",="0.0569",="0.1410",="0.3532",="0.8703",="22935.1453"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000",="26147712.0000",="18296726.0000"
="$R^2$",="0.2518",="0.0305",="0.0367",="0.0705",="0.3135",="0.1955"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_age_bin_no_income_quarter_only_interaction_updated.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)",="(5)",="(6)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination",="has_credit_limit",="credit_limit"
="",="b",="b",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-7917.3473",="0.0373",="0.0107",="-0.0110",="-0.0918",="-3238.5229"
="cs_bin_l1=3",="-14383.4239",="0.1150",="0.0146",="-0.0472",="-0.1758",="-7660.2400"
="cs_bin_l1=4",="-28332.2913",="0.1430",="-0.0707",="-0.1891",="-0.4811",="-21692.9367"
="cs_bin_l1=5",="-31015.4688",="0.1827",="-0.1094",="-0.2818",="-0.5978",="-27259.0296"
="18-29",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="30-39",="9685.4898",="0.0076",="0.0114",="-0.0009",="0.0677",="14053.4476"
="40-49",="15675.7281",="0.0015",="0.0129",="-0.0052",="0.0807",="22389.6257"
="50-59",="18744.1312",="-0.0089",="0.0088",="-0.0117",="0.0816",="26183.4600"
="60-69",="17673.8407",="-0.0207",="-0.0009",="-0.0126",="0.0612",="25399.7754"
="70+",="7636.7023",="-0.0417",="-0.0306",="-0.0206",="-0.0017",="15511.5419"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="43.2351",="0.0020",="0.0020",="0.0042",="0.0008",="23.1339"
="cs_bin_l1=1 # quarter=10",="634.3520",="0.0048",="0.0837",="0.0796",="0.0054",="485.3022"
="cs_bin_l1=1 # quarter=11",="433.6937",="0.0055",="0.0649",="0.0520",="0.0090",="129.2386"
="cs_bin_l1=1 # quarter=12",="-1169.0486",="0.0080",="-0.0405",="-0.0628",="0.0109",="-1659.8080"
="cs_bin_l1=1 # quarter=13",="2656.7989",="0.0090",="0.2413",="0.1785",="0.0149",="2182.4669"
="cs_bin_l1=1 # quarter=14",="3683.9141",="0.0082",="0.0236",="0.0271",="0.0220",="2993.1580"
="cs_bin_l1=1 # quarter=15",="4369.0121",="0.0058",="0.0375",="0.0312",="0.0256",="3548.1151"
="cs_bin_l1=1 # quarter=16",="3911.1562",="0.0059",="0.0003",="-0.0225",="0.0277",="2978.7002"
="cs_bin_l1=1 # quarter=17",="6490.1777",="0.0079",="0.1409",="0.1375",="0.0312",="5489.0276"
="cs_bin_l1=1 # quarter=18",="7278.6521",="0.0083",="0.0265",="0.0296",="0.0361",="6096.2347"
="cs_bin_l1=1 # quarter=19",="4166.6189",="0.0031",="-0.0438",="-0.1111",="0.0345",="2973.8742"
="cs_bin_l1=1 # quarter=20",="-91.5579",="0.0005",="-0.0489",="-0.1095",="0.0311",="-1329.8665"
="cs_bin_l1=1 # quarter=21",="-1001.0103",="0.0031",="-0.0219",="-0.0357",="0.0380",="-2566.7908"
="cs_bin_l1=1 # quarter=22",="-1591.6696",="0.0009",="-0.0357",="-0.0586",="0.0396",="-3238.8459"
="cs_bin_l1=1 # quarter=23",="-1737.7985",="-0.0034",="-0.0195",="-0.0339",="0.0383",="-3343.5503"
="cs_bin_l1=1 # quarter=24",="-2420.1602",="-0.0031",="-0.0423",="-0.0430",="0.0415",="-4175.4731"
="cs_bin_l1=1 # quarter=25",="-2792.0846",="0.0005",="-0.0202",="-0.0242",="0.0420",="-4566.8570"
="cs_bin_l1=1 # quarter=26",="-2797.6378",="0.0012",="-0.0314",="-0.0198",="0.0425",="-4583.7896"
="cs_bin_l1=1 # quarter=27",="-2637.9537",="0.0008",="-0.0191",="-0.0028",="0.0432",="-4447.5634"
="cs_bin_l1=1 # quarter=28",="-2153.6389",="0.0007",="0.0324",="0.0451",="0.0448",="-4015.6794"
="cs_bin_l1=1 # quarter=29",="-1578.8956",="0.0059",="-0.0231",="0.0257",="0.0460",="-3440.8190"
="cs_bin_l1=1 # quarter=30",="-1343.9599",="0.0055",="-0.0166",="-0.0080",="0.0471",="-3253.5736"
="cs_bin_l1=1 # quarter=31",="488.5156",="0.0083",="-0.0153",="0.0077",="0.0475",="-1405.9093"
="cs_bin_l1=1 # quarter=32",="97.1029",="0.0060",="-0.0403",="-0.0378",="0.0412",="-1568.0012"
="cs_bin_l1=1 # quarter=33",="770.1100",="0.0061",="-0.0220",="-0.0021",="0.0502",="-1219.8577"
="cs_bin_l1=1 # quarter=34",="1353.0816",="0.0049",="-0.0104",="0.0003",="0.0532",="-743.8594"
="cs_bin_l1=1 # quarter=35",="1677.1792",="0.0114",="0.0095",="0.0374",="0.0546",="-478.2076"
="cs_bin_l1=1 # quarter=36",="1144.4067",="0.0140",="-0.0256",="0.0103",="0.0553",="-1059.3782"
="cs_bin_l1=1 # quarter=37",="1564.1223",="0.0158",="-0.0181",="0.0074",="0.0555",="-627.3590"
="cs_bin_l1=1 # quarter=38",="1880.2594",="0.0167",="-0.0270",="-0.0014",="0.0553",="-301.0795"
="cs_bin_l1=1 # quarter=39",="3058.8067",="0.0185",="0.0608",="0.0968",="0.0563",="848.9197"
="cs_bin_l1=1 # quarter=40",="2534.5079",="0.0151",="-0.0333",="0.0167",="0.0558",="336.9972"
="cs_bin_l1=1 # quarter=41",="2998.6355",="0.0166",="-0.0238",="0.0061",="0.0554",="832.2585"
="cs_bin_l1=1 # quarter=42",="2974.3689",="0.0162",="-0.0307",="-0.0056",="0.0551",="814.8215"
="cs_bin_l1=1 # quarter=43",="3426.8835",="0.0166",="-0.0211",="0.0198",="0.0557",="1240.5345"
="cs_bin_l1=1 # quarter=44",="2905.1781",="0.0141",="-0.0494",="-0.0446",="0.0538",="776.9019"
="cs_bin_l1=1 # quarter=45",="3421.6872",="0.0189",="-0.0327",="0.0071",="0.0551",="1272.4857"
="cs_bin_l1=1 # quarter=46",="3596.9490",="0.0202",="-0.0341",="-0.0193",="0.0553",="1444.4021"
="cs_bin_l1=1 # quarter=47",="4090.0558",="0.0182",="-0.0303",="0.0180",="0.0553",="1930.6000"
="cs_bin_l1=1 # quarter=48",="3863.2257",="0.0209",="-0.0319",="0.0021",="0.0547",="1692.4759"
="cs_bin_l1=1 # quarter=49",="4341.4427",="0.0255",="-0.0002",="0.0196",="0.0534",="2269.1905"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="-140.8362",="0.0027",="0.0082",="0.0145",="-0.0019",="-42.8886"
="cs_bin_l1=2 # quarter=10",="370.9461",="0.0074",="0.0484",="0.0661",="0.0021",="459.7236"
="cs_bin_l1=2 # quarter=11",="340.2172",="0.0054",="0.0379",="0.0488",="0.0016",="469.7398"
="cs_bin_l1=2 # quarter=12",="-483.1287",="0.0074",="-0.0291",="-0.0373",="-0.0013",="-388.7152"
="cs_bin_l1=2 # quarter=13",="859.9918",="0.0094",="0.1434",="0.1484",="0.0040",="1078.1141"
="cs_bin_l1=2 # quarter=14",="1534.1705",="0.0080",="0.0164",="0.0385",="0.0028",="1963.0540"
="cs_bin_l1=2 # quarter=15",="1989.5032",="-0.0028",="0.0184",="0.0287",="0.0025",="2544.3431"
="cs_bin_l1=2 # quarter=16",="2046.9737",="-0.0031",="-0.0023",="0.0042",="0.0002",="2690.3139"
="cs_bin_l1=2 # quarter=17",="2373.0105",="-0.0023",="0.0758",="0.0949",="0.0039",="3032.4279"
="cs_bin_l1=2 # quarter=18",="2280.0766",="-0.0034",="0.0016",="0.0162",="0.0016",="3027.9550"
="cs_bin_l1=2 # quarter=19",="775.4634",="-0.0143",="-0.0392",="-0.0695",="-0.0125",="1845.5305"
="cs_bin_l1=2 # quarter=20",="-1370.7352",="-0.0236",="-0.0452",="-0.0775",="-0.0248",="-310.2651"
="cs_bin_l1=2 # quarter=21",="-2914.3578",="-0.0225",="-0.0431",="-0.0626",="-0.0321",="-1875.7471"
="cs_bin_l1=2 # quarter=22",="-3844.7648",="-0.0230",="-0.0541",="-0.0888",="-0.0354",="-2919.3806"
="cs_bin_l1=2 # quarter=23",="-4455.0180",="-0.0307",="-0.0423",="-0.0653",="-0.0402",="-3492.0815"
="cs_bin_l1=2 # quarter=24",="-5264.5727",="-0.0286",="-0.0612",="-0.0751",="-0.0414",="-4494.5009"
="cs_bin_l1=2 # quarter=25",="-6383.6539",="-0.0238",="-0.0425",="-0.0516",="-0.0479",="-5607.4435"
="cs_bin_l1=2 # quarter=26",="-6662.6824",="-0.0181",="-0.0506",="-0.0444",="-0.0507",="-5881.7645"
="cs_bin_l1=2 # quarter=27",="-6680.3700",="-0.0216",="-0.0376",="-0.0101",="-0.0523",="-5861.3443"
="cs_bin_l1=2 # quarter=28",="-6648.9932",="-0.0236",="-0.0226",="-0.0050",="-0.0486",="-5946.4456"
="cs_bin_l1=2 # quarter=29",="-6945.9401",="-0.0148",="-0.0413",="-0.0077",="-0.0485",="-6236.9201"
="cs_bin_l1=2 # quarter=30",="-6869.2057",="-0.0147",="-0.0312",="0.0021",="-0.0477",="-6193.7464"
="cs_bin_l1=2 # quarter=31",="-6370.2998",="-0.0163",="-0.0297",="0.0066",="-0.0475",="-5534.0296"
="cs_bin_l1=2 # quarter=32",="-6563.2070",="-0.0206",="-0.0530",="-0.0443",="-0.0589",="-5271.9675"
="cs_bin_l1=2 # quarter=33",="-6870.1884",="-0.0165",="-0.0421",="-0.0158",="-0.0578",="-5595.2653"
="cs_bin_l1=2 # quarter=34",="-6649.6502",="-0.0146",="-0.0272",="-0.0018",="-0.0452",="-5751.8072"
="cs_bin_l1=2 # quarter=35",="-6608.7939",="-0.0097",="-0.0179",="0.0217",="-0.0407",="-5779.0641"
="cs_bin_l1=2 # quarter=36",="-6626.6671",="-0.0074",="-0.0437",="-0.0039",="-0.0349",="-5982.3665"
="cs_bin_l1=2 # quarter=37",="-6811.8515",="-0.0034",="-0.0385",="-0.0023",="-0.0376",="-6051.5730"
="cs_bin_l1=2 # quarter=38",="-6612.4336",="-0.0016",="-0.0362",="0.0003",="-0.0378",="-5837.9855"
="cs_bin_l1=2 # quarter=39",="-6108.5329",="-0.0015",="0.0371",="0.1026",="-0.0393",="-5139.0559"
="cs_bin_l1=2 # quarter=40",="-6138.3169",="-0.0028",="-0.0430",="0.0226",="-0.0418",="-5134.9736"
="cs_bin_l1=2 # quarter=41",="-6270.3497",="0.0029",="-0.0343",="0.0216",="-0.0443",="-5135.0293"
="cs_bin_l1=2 # quarter=42",="-5864.0198",="0.0028",="-0.0348",="0.0178",="-0.0468",="-4525.4021"
="cs_bin_l1=2 # quarter=43",="-5566.2287",="0.0012",="-0.0273",="0.0306",="-0.0511",="-3965.9084"
="cs_bin_l1=2 # quarter=44",="-5672.4317",="-0.0036",="-0.0549",="-0.0205",="-0.0526",="-4099.8575"
="cs_bin_l1=2 # quarter=45",="-5705.6125",="0.0036",="-0.0401",="0.0199",="-0.0560",="-3935.9989"
="cs_bin_l1=2 # quarter=46",="-5332.9861",="0.0047",="-0.0392",="0.0114",="-0.0576",="-3403.4155"
="cs_bin_l1=2 # quarter=47",="-4919.1862",="0.0006",="-0.0313",="0.0445",="-0.0605",="-2764.1446"
="cs_bin_l1=2 # quarter=48",="-4720.9435",="0.0019",="-0.0378",="0.0196",="-0.0618",="-2532.5266"
="cs_bin_l1=2 # quarter=49",="-4572.3149",="0.0088",="-0.0149",="0.0491",="-0.0639",="-2212.7710"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="-348.3840",="-0.0111",="0.0112",="0.0241",="-0.0047",="-273.4201"
="cs_bin_l1=3 # quarter=10",="-61.7577",="-0.0035",="0.0366",="0.0684",="-0.0001",="-41.1564"
="cs_bin_l1=3 # quarter=11",="378.3129",="-0.0010",="0.0402",="0.0614",="0.0040",="434.3847"
="cs_bin_l1=3 # quarter=12",="234.8982",="0.0109",="-0.0103",="0.0066",="0.0023",="267.4260"
="cs_bin_l1=3 # quarter=13",="793.0197",="0.0002",="0.1180",="0.1223",="0.0076",="834.9604"
="cs_bin_l1=3 # quarter=14",="1367.2988",="0.0030",="0.0294",="0.0655",="0.0106",="1545.6176"
="cs_bin_l1=3 # quarter=15",="2416.6720",="-0.0164",="0.0264",="0.0591",="0.0121",="2852.1181"
="cs_bin_l1=3 # quarter=16",="2471.3907",="-0.0167",="0.0004",="0.0068",="0.0080",="3037.9576"
="cs_bin_l1=3 # quarter=17",="2481.5215",="-0.0266",="0.0407",="0.0442",="0.0056",="3168.9293"
="cs_bin_l1=3 # quarter=18",="2304.1065",="-0.0335",="-0.0089",="0.0093",="-0.0058",="3391.6363"
="cs_bin_l1=3 # quarter=19",="1623.5106",="-0.0422",="-0.0402",="-0.0531",="-0.0208",="3161.5608"
="cs_bin_l1=3 # quarter=20",="778.6194",="-0.0568",="-0.0580",="-0.1025",="-0.0317",="2349.2841"
="cs_bin_l1=3 # quarter=21",="-829.0407",="-0.0687",="-0.0712",="-0.1182",="-0.0473",="736.0497"
="cs_bin_l1=3 # quarter=22",="-2060.6713",="-0.0741",="-0.0799",="-0.1317",="-0.0608",="-473.0774"
="cs_bin_l1=3 # quarter=23",="-3159.8801",="-0.0793",="-0.0688",="-0.0996",="-0.0779",="-1390.3827"
="cs_bin_l1=3 # quarter=24",="-4198.6297",="-0.0710",="-0.0851",="-0.1205",="-0.0929",="-2403.9035"
="cs_bin_l1=3 # quarter=25",="-5512.6520",="-0.0742",="-0.0660",="-0.0883",="-0.1144",="-3613.9410"
="cs_bin_l1=3 # quarter=26",="-6155.8646",="-0.0685",="-0.0726",="-0.0725",="-0.1219",="-4329.5820"
="cs_bin_l1=3 # quarter=27",="-6737.6057",="-0.0676",="-0.0588",="-0.0382",="-0.1270",="-4998.9747"
="cs_bin_l1=3 # quarter=28",="-7086.7271",="-0.0733",="-0.0609",="-0.0583",="-0.1279",="-5555.1860"
="cs_bin_l1=3 # quarter=29",="-7433.2375",="-0.0638",="-0.0633",="-0.0379",="-0.1324",="-5946.1638"
="cs_bin_l1=3 # quarter=30",="-7606.7711",="-0.0662",="-0.0511",="-0.0097",="-0.1318",="-6231.4880"
="cs_bin_l1=3 # quarter=31",="-7569.2836",="-0.0659",="-0.0435",="0.0042",="-0.1277",="-6246.0095"
="cs_bin_l1=3 # quarter=32",="-7287.8936",="-0.0752",="-0.0675",="-0.0517",="-0.1385",="-5405.6623"
="cs_bin_l1=3 # quarter=33",="-7653.2548",="-0.0720",="-0.0599",="-0.0282",="-0.1414",="-5876.8774"
="cs_bin_l1=3 # quarter=34",="-7491.2967",="-0.0648",="-0.0440",="-0.0062",="-0.1309",="-5973.5201"
="cs_bin_l1=3 # quarter=35",="-7176.9248",="-0.0581",="-0.0326",="0.0125",="-0.1229",="-5731.6012"
="cs_bin_l1=3 # quarter=36",="-7172.6336",="-0.0610",="-0.0575",="-0.0299",="-0.1256",="-5600.8350"
="cs_bin_l1=3 # quarter=37",="-7465.8388",="-0.0553",="-0.0520",="-0.0176",="-0.1287",="-5932.3467"
="cs_bin_l1=3 # quarter=38",="-7431.2426",="-0.0491",="-0.0394",="-0.0041",="-0.1278",="-5850.5807"
="cs_bin_l1=3 # quarter=39",="-6762.8865",="-0.0419",="0.0249",="0.1019",="-0.1128",="-5311.6447"
="cs_bin_l1=3 # quarter=40",="-6733.0851",="-0.0473",="-0.0482",="0.0085",="-0.1159",="-5216.7830"
="cs_bin_l1=3 # quarter=41",="-6730.1676",="-0.0365",="-0.0336",="0.0360",="-0.1115",="-5315.8607"
="cs_bin_l1=3 # quarter=42",="-6689.6948",="-0.0306",="-0.0290",="0.0466",="-0.1105",="-5177.4994"
="cs_bin_l1=3 # quarter=43",="-6214.0671",="-0.0287",="-0.0169",="0.0646",="-0.1057",="-4545.6547"
="cs_bin_l1=3 # quarter=44",="-6071.9241",="-0.0361",="-0.0453",="0.0073",="-0.1006",="-4509.9003"
="cs_bin_l1=3 # quarter=45",="-6256.5712",="-0.0287",="-0.0250",="0.0579",="-0.1008",="-4825.4397"
="cs_bin_l1=3 # quarter=46",="-5987.8890",="-0.0249",="-0.0250",="0.0470",="-0.0969",="-4486.9429"
="cs_bin_l1=3 # quarter=47",="-5522.0290",="-0.0246",="-0.0114",="0.0763",="-0.0902",="-3989.4571"
="cs_bin_l1=3 # quarter=48",="-5290.3526",="-0.0332",="-0.0243",="0.0463",="-0.0891",="-3639.6888"
="cs_bin_l1=3 # quarter=49",="-5379.8268",="-0.0187",="-0.0029",="0.0790",="-0.0885",="-3802.3317"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="-226.3461",="-0.0579",="0.0096",="0.0136",="-0.0059",="-430.2313"
="cs_bin_l1=4 # quarter=10",="-185.0868",="-0.0550",="0.0182",="0.0580",="0.0016",="-417.8912"
="cs_bin_l1=4 # quarter=11",="-34.0440",="-0.0353",="0.0218",="0.0492",="0.0090",="-163.7753"
="cs_bin_l1=4 # quarter=12",="-180.1463",="0.0232",="0.0087",="0.0198",="0.0089",="-412.8612"
="cs_bin_l1=4 # quarter=13",="21.1362",="-0.0383",="0.0511",="0.0594",="0.0161",="-210.4172"
="cs_bin_l1=4 # quarter=14",="224.2713",="-0.0380",="0.0261",="0.0840",="0.0292",="93.0905"
="cs_bin_l1=4 # quarter=15",="400.7426",="-0.0534",="0.0194",="0.0654",="0.0365",="362.6922"
="cs_bin_l1=4 # quarter=16",="684.8291",="-0.0157",="0.0020",="0.0080",="0.0361",="968.7065"
="cs_bin_l1=4 # quarter=17",="713.5732",="-0.0646",="0.0179",="0.0231",="0.0282",="1195.6342"
="cs_bin_l1=4 # quarter=18",="679.2908",="-0.0754",="-0.0093",="0.0070",="0.0152",="1537.8826"
="cs_bin_l1=4 # quarter=19",="405.5575",="-0.0733",="-0.0203",="-0.0271",="0.0066",="1301.8440"
="cs_bin_l1=4 # quarter=20",="357.0703",="-0.0604",="-0.0285",="-0.0591",="-0.0015",="1477.2563"
="cs_bin_l1=4 # quarter=21",="-110.8446",="-0.1067",="-0.0355",="-0.0721",="-0.0223",="886.2859"
="cs_bin_l1=4 # quarter=22",="-601.1062",="-0.1141",="-0.0379",="-0.0704",="-0.0319",="144.4586"
="cs_bin_l1=4 # quarter=23",="-944.3122",="-0.1142",="-0.0357",="-0.0596",="-0.0458",="-178.1229"
="cs_bin_l1=4 # quarter=24",="-1437.2498",="-0.0861",="-0.0432",="-0.0773",="-0.0604",="-988.2584"
="cs_bin_l1=4 # quarter=25",="-1939.2532",="-0.1162",="-0.0361",="-0.0714",="-0.0848",="-1645.5185"
="cs_bin_l1=4 # quarter=26",="-2327.1620",="-0.1138",="-0.0393",="-0.0402",="-0.0954",="-2262.6777"
="cs_bin_l1=4 # quarter=27",="-2536.2534",="-0.1015",="-0.0337",="-0.0308",="-0.0989",="-2659.2376"
="cs_bin_l1=4 # quarter=28",="-2766.0764",="-0.1044",="-0.0354",="-0.0329",="-0.1033",="-3275.9865"
="cs_bin_l1=4 # quarter=29",="-3018.7055",="-0.1074",="-0.0332",="-0.0183",="-0.1120",="-3831.4880"
="cs_bin_l1=4 # quarter=30",="-3220.9777",="-0.1136",="-0.0269",="0.0080",="-0.1110",="-4219.9289"
="cs_bin_l1=4 # quarter=31",="-3288.6085",="-0.1048",="-0.0261",="0.0085",="-0.1124",="-4123.1101"
="cs_bin_l1=4 # quarter=32",="-3211.0187",="-0.1123",="-0.0322",="-0.0132",="-0.1169",="-3615.2222"
="cs_bin_l1=4 # quarter=33",="-3428.1266",="-0.1168",="-0.0286",="0.0038",="-0.1265",="-3849.2416"
="cs_bin_l1=4 # quarter=34",="-3436.7767",="-0.1125",="-0.0269",="0.0061",="-0.1203",="-3763.3646"
="cs_bin_l1=4 # quarter=35",="-3495.4389",="-0.0989",="-0.0235",="0.0018",="-0.1106",="-3821.7637"
="cs_bin_l1=4 # quarter=36",="-3487.6567",="-0.1056",="-0.0324",="-0.0236",="-0.1126",="-3744.1733"
="cs_bin_l1=4 # quarter=37",="-3642.7455",="-0.1081",="-0.0323",="-0.0118",="-0.1242",="-3801.2117"
="cs_bin_l1=4 # quarter=38",="-3739.4621",="-0.1032",="-0.0167",="0.0121",="-0.1182",="-4023.2815"
="cs_bin_l1=4 # quarter=39",="-3627.5927",="-0.0898",="-0.0032",="0.0446",="-0.1084",="-3689.4041"
="cs_bin_l1=4 # quarter=40",="-3662.0991",="-0.0936",="-0.0246",="0.0058",="-0.1013",="-3656.4040"
="cs_bin_l1=4 # quarter=41",="-3779.3624",="-0.0926",="-0.0204",="0.0280",="-0.1033",="-3808.0354"
="cs_bin_l1=4 # quarter=42",="-3706.1393",="-0.0873",="-0.0164",="0.0449",="-0.0985",="-3561.2845"
="cs_bin_l1=4 # quarter=43",="-3510.9878",="-0.0709",="-0.0043",="0.0658",="-0.0868",="-3223.9715"
="cs_bin_l1=4 # quarter=44",="-3633.2972",="-0.0792",="-0.0158",="0.0282",="-0.0832",="-3461.5947"
="cs_bin_l1=4 # quarter=45",="-3753.3117",="-0.0805",="-0.0068",="0.0718",="-0.0847",="-3689.1586"
="cs_bin_l1=4 # quarter=46",="-3618.2065",="-0.0742",="-0.0069",="0.0648",="-0.0756",="-3536.2017"
="cs_bin_l1=4 # quarter=47",="-3331.7089",="-0.0682",="0.0010",="0.0787",="-0.0652",="-2979.2575"
="cs_bin_l1=4 # quarter=48",="-3252.6413",="-0.0713",="-0.0012",="0.0676",="-0.0592",="-2783.3520"
="cs_bin_l1=4 # quarter=49",="-3265.8794",="-0.0660",="0.0063",="0.0929",="-0.0612",="-2771.9662"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="102.8415",="-0.1043",="0.0019",="-0.0028",="-0.0253",="617.5597"
="cs_bin_l1=5 # quarter=10",="22.3169",="-0.1104",="0.0048",="0.0211",="-0.0212",="506.3134"
="cs_bin_l1=5 # quarter=11",="44.0873",="-0.0722",="0.0040",="0.0167",="-0.0174",="311.0153"
="cs_bin_l1=5 # quarter=12",="71.8825",="0.0269",="0.0043",="0.0078",="-0.0197",="701.7191"
="cs_bin_l1=5 # quarter=13",="124.8595",="-0.0820",="0.0187",="0.0214",="-0.0071",="850.5332"
="cs_bin_l1=5 # quarter=14",="86.2630",="-0.0862",="0.0142",="0.0484",="0.0073",="371.7030"
="cs_bin_l1=5 # quarter=15",="254.7747",="-0.1006",="0.0039",="0.0236",="0.0340",="394.4925"
="cs_bin_l1=5 # quarter=16",="314.4433",="-0.0267",="-0.0084",="-0.0154",="0.0280",="780.2410"
="cs_bin_l1=5 # quarter=17",="233.5745",="-0.1071",="-0.0037",="-0.0144",="-0.0039",="956.4915"
="cs_bin_l1=5 # quarter=18",="399.0907",="-0.1186",="-0.0121",="-0.0159",="-0.0050",="1351.3016"
="cs_bin_l1=5 # quarter=19",="230.0950",="-0.1084",="-0.0158",="-0.0254",="-0.0217",="1168.0977"
="cs_bin_l1=5 # quarter=20",="188.7906",="-0.0726",="-0.0161",="-0.0321",="-0.0268",="1281.7764"
="cs_bin_l1=5 # quarter=21",="277.7036",="-0.1456",="-0.0188",="-0.0376",="-0.0425",="1971.8307"
="cs_bin_l1=5 # quarter=22",="-122.5320",="-0.1597",="-0.0194",="-0.0291",="-0.0637",="1495.1365"
="cs_bin_l1=5 # quarter=23",="-300.6016",="-0.1538",="-0.0171",="-0.0265",="-0.0709",="1329.4755"
="cs_bin_l1=5 # quarter=24",="-653.0450",="-0.1109",="-0.0234",="-0.0407",="-0.0873",="319.3397"
="cs_bin_l1=5 # quarter=25",="-877.8195",="-0.1620",="-0.0207",="-0.0391",="-0.1032",="-51.3161"
="cs_bin_l1=5 # quarter=26",="-1066.5706",="-0.1641",="-0.0227",="-0.0276",="-0.1158",="-394.2128"
="cs_bin_l1=5 # quarter=27",="-1168.1478",="-0.1441",="-0.0204",="-0.0211",="-0.1190",="-549.0755"
="cs_bin_l1=5 # quarter=28",="-1299.3573",="-0.1491",="-0.0190",="-0.0198",="-0.1225",="-1200.2661"
="cs_bin_l1=5 # quarter=29",="-1479.1485",="-0.1655",="-0.0209",="-0.0168",="-0.1299",="-1508.9601"
="cs_bin_l1=5 # quarter=30",="-1594.3226",="-0.1689",="-0.0205",="-0.0142",="-0.1339",="-2151.2449"
="cs_bin_l1=5 # quarter=31",="-1524.3438",="-0.1536",="-0.0189",="-0.0141",="-0.1225",="-2161.8042"
="cs_bin_l1=5 # quarter=32",="-1524.8136",="-0.1590",="-0.0195",="-0.0175",="-0.1198",="-1801.5010"
="cs_bin_l1=5 # quarter=33",="-1640.6705",="-0.1675",="-0.0183",="-0.0086",="-0.1288",="-1995.0564"
="cs_bin_l1=5 # quarter=34",="-1681.9768",="-0.1644",="-0.0199",="-0.0120",="-0.1231",="-2303.7899"
="cs_bin_l1=5 # quarter=35",="-1684.4406",="-0.1445",="-0.0196",="-0.0208",="-0.1137",="-2116.3898"
="cs_bin_l1=5 # quarter=36",="-1826.3298",="-0.1549",="-0.0235",="-0.0295",="-0.1184",="-2460.2647"
="cs_bin_l1=5 # quarter=37",="-1879.6423",="-0.1590",="-0.0218",="-0.0127",="-0.1274",="-2197.9024"
="cs_bin_l1=5 # quarter=38",="-1882.2756",="-0.1584",="-0.0133",="-0.0019",="-0.1271",="-2656.8963"
="cs_bin_l1=5 # quarter=39",="-1906.6345",="-0.1426",="-0.0149",="-0.0129",="-0.1182",="-2780.6272"
="cs_bin_l1=5 # quarter=40",="-1944.2742",="-0.1482",="-0.0208",="-0.0136",="-0.1193",="-2635.2728"
="cs_bin_l1=5 # quarter=41",="-1992.4229",="-0.1506",="-0.0175",="-0.0017",="-0.1241",="-2778.8697"
="cs_bin_l1=5 # quarter=42",="-1971.4655",="-0.1461",="-0.0168",="0.0091",="-0.1146",="-2650.1472"
="cs_bin_l1=5 # quarter=43",="-2078.6214",="-0.1277",="-0.0121",="0.0147",="-0.1028",="-2799.8336"
="cs_bin_l1=5 # quarter=44",="-1985.9065",="-0.1313",="-0.0154",="0.0049",="-0.0911",="-2319.5991"
="cs_bin_l1=5 # quarter=45",="-2119.0559",="-0.1381",="-0.0133",="0.0177",="-0.0951",="-2553.8307"
="cs_bin_l1=5 # quarter=46",="-2164.6828",="-0.1382",="-0.0140",="0.0114",="-0.0877",="-2723.6484"
="cs_bin_l1=5 # quarter=47",="-2158.6994",="-0.1224",="-0.0126",="0.0110",="-0.0673",="-2871.0164"
="cs_bin_l1=5 # quarter=48",="-2193.1570",="-0.1252",="-0.0094",="0.0185",="-0.0624",="-2650.2943"
="cs_bin_l1=5 # quarter=49",="-2352.7863",="-0.1263",="-0.0071",="0.0263",="-0.0595",="-2901.5144"
="Constant",="26760.2351",="0.0569",="0.1410",="0.3532",="0.8703",="22935.1453"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000",="26147712.0000",="18296726.0000"
="$R^2$",="0.2518",="0.0305",="0.0367",="0.0705",="0.3135",="0.1955"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-6069.6361",="0.0702",="0.0595",="0.0031"
="cs_bin_l1=3",="-7682.9437",="0.1757",="0.0835",="-0.0329"
="cs_bin_l1=4",="-10744.6827",="0.2065",="-0.0188",="-0.2093"
="cs_bin_l1=5",="-7311.7275",="0.2487",="-0.0572",="-0.3092"
="age_sq",="-23.2285",="-0.0000",="-0.0001",="0.0000"
="cs_bin_l1=1 # age",="2596.1460",="0.0039",="0.0054",="-0.0007"
="cs_bin_l1=2 # age",="2585.3971",="0.0033",="0.0044",="-0.0010"
="cs_bin_l1=3 # age",="2471.2553",="0.0026",="0.0039",="-0.0011"
="cs_bin_l1=4 # age",="2181.2920",="0.0025",="0.0043",="-0.0001"
="cs_bin_l1=5 # age",="1987.3893",="0.0024",="0.0043",="0.0001"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="104.1642",="0.0022",="0.0022",="0.0042"
="cs_bin_l1=1 # quarter=10",="677.3701",="0.0049",="0.0838",="0.0795"
="cs_bin_l1=1 # quarter=11",="421.5451",="0.0053",="0.0647",="0.0520"
="cs_bin_l1=1 # quarter=12",="-1227.8469",="0.0077",="-0.0408",="-0.0628"
="cs_bin_l1=1 # quarter=13",="2654.6063",="0.0089",="0.2413",="0.1785"
="cs_bin_l1=1 # quarter=14",="3656.5079",="0.0080",="0.0233",="0.0270"
="cs_bin_l1=1 # quarter=15",="4306.2957",="0.0054",="0.0371",="0.0312"
="cs_bin_l1=1 # quarter=16",="3809.9052",="0.0053",="-0.0003",="-0.0226"
="cs_bin_l1=1 # quarter=17",="6415.1299",="0.0074",="0.1404",="0.1375"
="cs_bin_l1=1 # quarter=18",="7210.0688",="0.0078",="0.0260",="0.0295"
="cs_bin_l1=1 # quarter=19",="4045.8906",="0.0024",="-0.0446",="-0.1111"
="cs_bin_l1=1 # quarter=20",="-256.3544",="-0.0004",="-0.0498",="-0.1096"
="cs_bin_l1=1 # quarter=21",="-1144.0508",="0.0023",="-0.0228",="-0.0357"
="cs_bin_l1=1 # quarter=22",="-1742.3697",="-0.0001",="-0.0366",="-0.0585"
="cs_bin_l1=1 # quarter=23",="-1899.9384",="-0.0045",="-0.0206",="-0.0339"
="cs_bin_l1=1 # quarter=24",="-2606.9552",="-0.0044",="-0.0435",="-0.0430"
="cs_bin_l1=1 # quarter=25",="-2962.8679",="-0.0006",="-0.0213",="-0.0242"
="cs_bin_l1=1 # quarter=26",="-2969.7461",="-0.0000",="-0.0326",="-0.0199"
="cs_bin_l1=1 # quarter=27",="-2805.0308",="-0.0005",="-0.0203",="-0.0029"
="cs_bin_l1=1 # quarter=28",="-2348.0447",="-0.0007",="0.0309",="0.0449"
="cs_bin_l1=1 # quarter=29",="-1773.0458",="0.0045",="-0.0245",="0.0256"
="cs_bin_l1=1 # quarter=30",="-1539.6195",="0.0041",="-0.0180",="-0.0082"
="cs_bin_l1=1 # quarter=31",="283.8911",="0.0068",="-0.0168",="0.0075"
="cs_bin_l1=1 # quarter=32",="-133.7134",="0.0044",="-0.0420",="-0.0379"
="cs_bin_l1=1 # quarter=33",="534.6812",="0.0046",="-0.0236",="-0.0022"
="cs_bin_l1=1 # quarter=34",="1097.0098",="0.0032",="-0.0121",="0.0002"
="cs_bin_l1=1 # quarter=35",="1397.0866",="0.0096",="0.0076",="0.0372"
="cs_bin_l1=1 # quarter=36",="820.1644",="0.0120",="-0.0277",="0.0101"
="cs_bin_l1=1 # quarter=37",="1245.8761",="0.0139",="-0.0200",="0.0073"
="cs_bin_l1=1 # quarter=38",="1555.4929",="0.0147",="-0.0290",="-0.0015"
="cs_bin_l1=1 # quarter=39",="2729.3993",="0.0165",="0.0587",="0.0967"
="cs_bin_l1=1 # quarter=40",="2189.9745",="0.0130",="-0.0355",="0.0166"
="cs_bin_l1=1 # quarter=41",="2673.6960",="0.0147",="-0.0258",="0.0060"
="cs_bin_l1=1 # quarter=42",="2646.0546",="0.0142",="-0.0328",="-0.0057"
="cs_bin_l1=1 # quarter=43",="3096.2935",="0.0146",="-0.0232",="0.0197"
="cs_bin_l1=1 # quarter=44",="2569.8125",="0.0121",="-0.0516",="-0.0447"
="cs_bin_l1=1 # quarter=45",="3099.2588",="0.0171",="-0.0346",="0.0070"
="cs_bin_l1=1 # quarter=46",="3270.8096",="0.0183",="-0.0361",="-0.0195"
="cs_bin_l1=1 # quarter=47",="3768.4399",="0.0164",="-0.0323",="0.0177"
="cs_bin_l1=1 # quarter=48",="3537.9531",="0.0190",="-0.0340",="0.0020"
="cs_bin_l1=1 # quarter=49",="4033.8259",="0.0238",="-0.0021",="0.0195"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="2.5810",="0.0029",="0.0083",="0.0144"
="cs_bin_l1=2 # quarter=10",="511.8913",="0.0075",="0.0486",="0.0660"
="cs_bin_l1=2 # quarter=11",="468.4966",="0.0055",="0.0381",="0.0487"
="cs_bin_l1=2 # quarter=12",="-467.2680",="0.0074",="-0.0289",="-0.0372"
="cs_bin_l1=2 # quarter=13",="1035.4827",="0.0096",="0.1437",="0.1483"
="cs_bin_l1=2 # quarter=14",="1720.8161",="0.0082",="0.0168",="0.0383"
="cs_bin_l1=2 # quarter=15",="2178.0749",="-0.0026",="0.0188",="0.0285"
="cs_bin_l1=2 # quarter=16",="2125.2154",="-0.0030",="-0.0021",="0.0042"
="cs_bin_l1=2 # quarter=17",="2561.4250",="-0.0020",="0.0762",="0.0947"
="cs_bin_l1=2 # quarter=18",="2556.5506",="-0.0031",="0.0021",="0.0157"
="cs_bin_l1=2 # quarter=19",="1013.7152",="-0.0140",="-0.0387",="-0.0699"
="cs_bin_l1=2 # quarter=20",="-1220.5594",="-0.0234",="-0.0448",="-0.0775"
="cs_bin_l1=2 # quarter=21",="-2658.6343",="-0.0221",="-0.0424",="-0.0626"
="cs_bin_l1=2 # quarter=22",="-3569.2880",="-0.0226",="-0.0535",="-0.0891"
="cs_bin_l1=2 # quarter=23",="-4173.9799",="-0.0302",="-0.0416",="-0.0655"
="cs_bin_l1=2 # quarter=24",="-5114.8217",="-0.0283",="-0.0607",="-0.0751"
="cs_bin_l1=2 # quarter=25",="-6156.3784",="-0.0234",="-0.0418",="-0.0517"
="cs_bin_l1=2 # quarter=26",="-6406.4891",="-0.0177",="-0.0499",="-0.0445"
="cs_bin_l1=2 # quarter=27",="-6405.4720",="-0.0212",="-0.0368",="-0.0103"
="cs_bin_l1=2 # quarter=28",="-6537.0958",="-0.0234",="-0.0220",="-0.0049"
="cs_bin_l1=2 # quarter=29",="-6783.6049",="-0.0145",="-0.0407",="-0.0078"
="cs_bin_l1=2 # quarter=30",="-6684.5666",="-0.0144",="-0.0305",="0.0020"
="cs_bin_l1=2 # quarter=31",="-6156.4220",="-0.0160",="-0.0290",="0.0065"
="cs_bin_l1=2 # quarter=32",="-6527.0935",="-0.0204",="-0.0525",="-0.0441"
="cs_bin_l1=2 # quarter=33",="-6814.0706",="-0.0163",="-0.0415",="-0.0158"
="cs_bin_l1=2 # quarter=34",="-6584.5482",="-0.0144",="-0.0265",="-0.0019"
="cs_bin_l1=2 # quarter=35",="-6544.2122",="-0.0094",="-0.0173",="0.0215"
="cs_bin_l1=2 # quarter=36",="-6751.6251",="-0.0074",="-0.0433",="-0.0037"
="cs_bin_l1=2 # quarter=37",="-6933.0369",="-0.0034",="-0.0381",="-0.0022"
="cs_bin_l1=2 # quarter=38",="-6783.0151",="-0.0017",="-0.0358",="0.0005"
="cs_bin_l1=2 # quarter=39",="-6319.7725",="-0.0016",="0.0375",="0.1028"
="cs_bin_l1=2 # quarter=40",="-6469.7349",="-0.0030",="-0.0427",="0.0230"
="cs_bin_l1=2 # quarter=41",="-6623.0149",="0.0027",="-0.0340",="0.0219"
="cs_bin_l1=2 # quarter=42",="-6275.3995",="0.0026",="-0.0346",="0.0181"
="cs_bin_l1=2 # quarter=43",="-6014.8862",="0.0009",="-0.0271",="0.0310"
="cs_bin_l1=2 # quarter=44",="-6223.7580",="-0.0040",="-0.0547",="-0.0199"
="cs_bin_l1=2 # quarter=45",="-6279.3335",="0.0032",="-0.0399",="0.0205"
="cs_bin_l1=2 # quarter=46",="-5958.3165",="0.0042",="-0.0391",="0.0120"
="cs_bin_l1=2 # quarter=47",="-5593.9229",="0.0001",="-0.0312",="0.0453"
="cs_bin_l1=2 # quarter=48",="-5471.7990",="0.0013",="-0.0378",="0.0205"
="cs_bin_l1=2 # quarter=49",="-5356.6785",="0.0082",="-0.0148",="0.0499"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="-261.0617",="-0.0111",="0.0113",="0.0239"
="cs_bin_l1=3 # quarter=10",="16.7759",="-0.0034",="0.0368",="0.0684"
="cs_bin_l1=3 # quarter=11",="490.4788",="-0.0009",="0.0404",="0.0614"
="cs_bin_l1=3 # quarter=12",="290.1013",="0.0110",="-0.0100",="0.0068"
="cs_bin_l1=3 # quarter=13",="955.0311",="0.0006",="0.1185",="0.1223"
="cs_bin_l1=3 # quarter=14",="1522.9276",="0.0032",="0.0297",="0.0655"
="cs_bin_l1=3 # quarter=15",="2596.0808",="-0.0161",="0.0269",="0.0592"
="cs_bin_l1=3 # quarter=16",="2586.0085",="-0.0164",="0.0008",="0.0070"
="cs_bin_l1=3 # quarter=17",="2669.3698",="-0.0262",="0.0413",="0.0442"
="cs_bin_l1=3 # quarter=18",="2545.2526",="-0.0330",="-0.0082",="0.0092"
="cs_bin_l1=3 # quarter=19",="1852.1152",="-0.0416",="-0.0393",="-0.0532"
="cs_bin_l1=3 # quarter=20",="948.0169",="-0.0561",="-0.0571",="-0.1024"
="cs_bin_l1=3 # quarter=21",="-593.6207",="-0.0680",="-0.0702",="-0.1183"
="cs_bin_l1=3 # quarter=22",="-1777.3320",="-0.0732",="-0.0787",="-0.1318"
="cs_bin_l1=3 # quarter=23",="-2857.7705",="-0.0784",="-0.0675",="-0.0996"
="cs_bin_l1=3 # quarter=24",="-3938.7526",="-0.0699",="-0.0838",="-0.1204"
="cs_bin_l1=3 # quarter=25",="-5228.0219",="-0.0731",="-0.0645",="-0.0883"
="cs_bin_l1=3 # quarter=26",="-5848.0317",="-0.0673",="-0.0711",="-0.0724"
="cs_bin_l1=3 # quarter=27",="-6394.5409",="-0.0663",="-0.0571",="-0.0382"
="cs_bin_l1=3 # quarter=28",="-6833.7641",="-0.0722",="-0.0594",="-0.0579"
="cs_bin_l1=3 # quarter=29",="-7207.3649",="-0.0626",="-0.0617",="-0.0375"
="cs_bin_l1=3 # quarter=30",="-7356.4806",="-0.0650",="-0.0494",="-0.0095"
="cs_bin_l1=3 # quarter=31",="-7290.9083",="-0.0647",="-0.0419",="0.0044"
="cs_bin_l1=3 # quarter=32",="-7076.6461",="-0.0740",="-0.0659",="-0.0512"
="cs_bin_l1=3 # quarter=33",="-7455.6526",="-0.0707",="-0.0582",="-0.0277"
="cs_bin_l1=3 # quarter=34",="-7293.2541",="-0.0635",="-0.0422",="-0.0059"
="cs_bin_l1=3 # quarter=35",="-6982.5920",="-0.0566",="-0.0307",="0.0128"
="cs_bin_l1=3 # quarter=36",="-7026.1867",="-0.0594",="-0.0556",="-0.0294"
="cs_bin_l1=3 # quarter=37",="-7363.8273",="-0.0536",="-0.0499",="-0.0169"
="cs_bin_l1=3 # quarter=38",="-7380.1620",="-0.0474",="-0.0373",="-0.0034"
="cs_bin_l1=3 # quarter=39",="-6733.0502",="-0.0401",="0.0270",="0.1027"
="cs_bin_l1=3 # quarter=40",="-6765.8873",="-0.0455",="-0.0461",="0.0096"
="cs_bin_l1=3 # quarter=41",="-6813.1284",="-0.0346",="-0.0315",="0.0372"
="cs_bin_l1=3 # quarter=42",="-6816.4378",="-0.0287",="-0.0268",="0.0478"
="cs_bin_l1=3 # quarter=43",="-6406.7869",="-0.0267",="-0.0146",="0.0659"
="cs_bin_l1=3 # quarter=44",="-6334.4306",="-0.0341",="-0.0430",="0.0089"
="cs_bin_l1=3 # quarter=45",="-6551.6706",="-0.0266",="-0.0226",="0.0596"
="cs_bin_l1=3 # quarter=46",="-6328.2086",="-0.0227",="-0.0226",="0.0487"
="cs_bin_l1=3 # quarter=47",="-5901.4920",="-0.0223",="-0.0088",="0.0781"
="cs_bin_l1=3 # quarter=48",="-5701.5191",="-0.0308",="-0.0216",="0.0484"
="cs_bin_l1=3 # quarter=49",="-5828.6372",="-0.0162",="-0.0002",="0.0811"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="-174.5421",="-0.0579",="0.0098",="0.0136"
="cs_bin_l1=4 # quarter=10",="-124.2133",="-0.0550",="0.0184",="0.0578"
="cs_bin_l1=4 # quarter=11",="60.9104",="-0.0352",="0.0219",="0.0489"
="cs_bin_l1=4 # quarter=12",="-104.6554",="0.0234",="0.0087",="0.0197"
="cs_bin_l1=4 # quarter=13",="178.3005",="-0.0381",="0.0514",="0.0592"
="cs_bin_l1=4 # quarter=14",="395.2469",="-0.0378",="0.0263",="0.0836"
="cs_bin_l1=4 # quarter=15",="605.3305",="-0.0531",="0.0195",="0.0649"
="cs_bin_l1=4 # quarter=16",="885.8764",="-0.0154",="0.0021",="0.0076"
="cs_bin_l1=4 # quarter=17",="979.1374",="-0.0642",="0.0181",="0.0228"
="cs_bin_l1=4 # quarter=18",="979.4793",="-0.0750",="-0.0091",="0.0065"
="cs_bin_l1=4 # quarter=19",="723.6741",="-0.0727",="-0.0201",="-0.0277"
="cs_bin_l1=4 # quarter=20",="675.2240",="-0.0599",="-0.0284",="-0.0595"
="cs_bin_l1=4 # quarter=21",="308.3323",="-0.1061",="-0.0351",="-0.0726"
="cs_bin_l1=4 # quarter=22",="-151.3334",="-0.1133",="-0.0376",="-0.0711"
="cs_bin_l1=4 # quarter=23",="-446.9068",="-0.1134",="-0.0353",="-0.0603"
="cs_bin_l1=4 # quarter=24",="-937.9849",="-0.0852",="-0.0429",="-0.0778"
="cs_bin_l1=4 # quarter=25",="-1404.3414",="-0.1153",="-0.0357",="-0.0721"
="cs_bin_l1=4 # quarter=26",="-1762.0881",="-0.1129",="-0.0389",="-0.0412"
="cs_bin_l1=4 # quarter=27",="-1950.4371",="-0.1005",="-0.0334",="-0.0316"
="cs_bin_l1=4 # quarter=28",="-2177.3827",="-0.1035",="-0.0351",="-0.0337"
="cs_bin_l1=4 # quarter=29",="-2400.4598",="-0.1064",="-0.0328",="-0.0192"
="cs_bin_l1=4 # quarter=30",="-2586.4736",="-0.1125",="-0.0265",="0.0072"
="cs_bin_l1=4 # quarter=31",="-2625.1749",="-0.1037",="-0.0258",="0.0077"
="cs_bin_l1=4 # quarter=32",="-2521.9980",="-0.1112",="-0.0318",="-0.0142"
="cs_bin_l1=4 # quarter=33",="-2697.7012",="-0.1156",="-0.0281",="0.0027"
="cs_bin_l1=4 # quarter=34",="-2705.6766",="-0.1112",="-0.0266",="0.0050"
="cs_bin_l1=4 # quarter=35",="-2705.7585",="-0.0974",="-0.0232",="0.0007"
="cs_bin_l1=4 # quarter=36",="-2684.6667",="-0.1041",="-0.0320",="-0.0248"
="cs_bin_l1=4 # quarter=37",="-2821.7056",="-0.1064",="-0.0320",="-0.0130"
="cs_bin_l1=4 # quarter=38",="-2937.5972",="-0.1015",="-0.0165",="0.0108"
="cs_bin_l1=4 # quarter=39",="-2818.4850",="-0.0880",="-0.0031",="0.0433"
="cs_bin_l1=4 # quarter=40",="-2864.4825",="-0.0917",="-0.0247",="0.0044"
="cs_bin_l1=4 # quarter=41",="-2953.2250",="-0.0906",="-0.0205",="0.0265"
="cs_bin_l1=4 # quarter=42",="-2867.0107",="-0.0853",="-0.0165",="0.0433"
="cs_bin_l1=4 # quarter=43",="-2658.6122",="-0.0688",="-0.0044",="0.0642"
="cs_bin_l1=4 # quarter=44",="-2769.2227",="-0.0770",="-0.0160",="0.0265"
="cs_bin_l1=4 # quarter=45",="-2872.1996",="-0.0783",="-0.0070",="0.0701"
="cs_bin_l1=4 # quarter=46",="-2702.8800",="-0.0719",="-0.0071",="0.0629"
="cs_bin_l1=4 # quarter=47",="-2397.1207",="-0.0658",="0.0008",="0.0768"
="cs_bin_l1=4 # quarter=48",="-2290.0516",="-0.0688",="-0.0014",="0.0656"
="cs_bin_l1=4 # quarter=49",="-2291.0677",="-0.0634",="0.0061",="0.0909"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="111.0847",="-0.1044",="0.0020",="-0.0027"
="cs_bin_l1=5 # quarter=10",="18.4286",="-0.1105",="0.0049",="0.0210"
="cs_bin_l1=5 # quarter=11",="76.6757",="-0.0722",="0.0041",="0.0165"
="cs_bin_l1=5 # quarter=12",="124.2239",="0.0269",="0.0044",="0.0078"
="cs_bin_l1=5 # quarter=13",="265.0050",="-0.0819",="0.0188",="0.0213"
="cs_bin_l1=5 # quarter=14",="224.8666",="-0.0861",="0.0144",="0.0480"
="cs_bin_l1=5 # quarter=15",="445.0444",="-0.1004",="0.0040",="0.0232"
="cs_bin_l1=5 # quarter=16",="506.8796",="-0.0265",="-0.0084",="-0.0156"
="cs_bin_l1=5 # quarter=17",="464.1914",="-0.1068",="-0.0035",="-0.0146"
="cs_bin_l1=5 # quarter=18",="683.4913",="-0.1183",="-0.0118",="-0.0166"
="cs_bin_l1=5 # quarter=19",="537.8246",="-0.1080",="-0.0156",="-0.0261"
="cs_bin_l1=5 # quarter=20",="564.0388",="-0.0722",="-0.0160",="-0.0326"
="cs_bin_l1=5 # quarter=21",="726.6395",="-0.1451",="-0.0185",="-0.0381"
="cs_bin_l1=5 # quarter=22",="380.5828",="-0.1591",="-0.0192",="-0.0305"
="cs_bin_l1=5 # quarter=23",="294.5641",="-0.1531",="-0.0170",="-0.0279"
="cs_bin_l1=5 # quarter=24",="-51.9980",="-0.1101",="-0.0233",="-0.0417"
="cs_bin_l1=5 # quarter=25",="-215.4954",="-0.1612",="-0.0206",="-0.0403"
="cs_bin_l1=5 # quarter=26",="-426.1237",="-0.1633",="-0.0225",="-0.0293"
="cs_bin_l1=5 # quarter=27",="-453.4972",="-0.1432",="-0.0202",="-0.0225"
="cs_bin_l1=5 # quarter=28",="-645.7985",="-0.1483",="-0.0190",="-0.0211"
="cs_bin_l1=5 # quarter=29",="-796.6302",="-0.1647",="-0.0208",="-0.0178"
="cs_bin_l1=5 # quarter=30",="-903.5139",="-0.1681",="-0.0204",="-0.0153"
="cs_bin_l1=5 # quarter=31",="-802.4535",="-0.1528",="-0.0187",="-0.0151"
="cs_bin_l1=5 # quarter=32",="-867.5670",="-0.1582",="-0.0195",="-0.0186"
="cs_bin_l1=5 # quarter=33",="-908.3419",="-0.1666",="-0.0182",="-0.0098"
="cs_bin_l1=5 # quarter=34",="-914.1308",="-0.1635",="-0.0199",="-0.0132"
="cs_bin_l1=5 # quarter=35",="-979.7988",="-0.1436",="-0.0196",="-0.0218"
="cs_bin_l1=5 # quarter=36",="-1095.7095",="-0.1539",="-0.0236",="-0.0305"
="cs_bin_l1=5 # quarter=37",="-1120.8165",="-0.1580",="-0.0219",="-0.0136"
="cs_bin_l1=5 # quarter=38",="-1106.7316",="-0.1574",="-0.0134",="-0.0030"
="cs_bin_l1=5 # quarter=39",="-1022.6295",="-0.1414",="-0.0149",="-0.0140"
="cs_bin_l1=5 # quarter=40",="-1089.5002",="-0.1469",="-0.0210",="-0.0147"
="cs_bin_l1=5 # quarter=41",="-1081.3298",="-0.1493",="-0.0177",="-0.0029"
="cs_bin_l1=5 # quarter=42",="-1101.1058",="-0.1449",="-0.0170",="0.0077"
="cs_bin_l1=5 # quarter=43",="-1127.6036",="-0.1263",="-0.0124",="0.0133"
="cs_bin_l1=5 # quarter=44",="-1047.8976",="-0.1299",="-0.0158",="0.0035"
="cs_bin_l1=5 # quarter=45",="-1056.4499",="-0.1365",="-0.0137",="0.0160"
="cs_bin_l1=5 # quarter=46",="-1108.8488",="-0.1367",="-0.0144",="0.0095"
="cs_bin_l1=5 # quarter=47",="-1025.6558",="-0.1207",="-0.0130",="0.0091"
="cs_bin_l1=5 # quarter=48",="-951.8376",="-0.1234",="-0.0099",="0.0165"
="cs_bin_l1=5 # quarter=49",="-896.8118",="-0.1242",="-0.0075",="0.0236"
="Constant",="-26645.9780",="-0.0373",="0.0144",="0.3703"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.2618",="0.0313",="0.0374",="0.0707"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_no_interaction.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-3697.3229",="0.0247",="-0.0056",="-0.0203"
="cs_bin_l1=3",="-5532.8409",="0.0690",="-0.0091",="-0.0632"
="cs_bin_l1=4",="-14594.0960",="0.0592",="-0.0806",="-0.2014"
="cs_bin_l1=5",="-15100.9268",="0.0559",="-0.1182",="-0.3115"
="age",="1238.8534",="0.0018",="0.0037",="0.0009"
="age_sq",="-11.8633",="-0.0000",="-0.0000",="-0.0000"
="income_insight_score",="285.4170",="0.0001",="0.0000",="-0.0003"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="-6.1732",="-0.0172",="0.0070",="0.0136"
="quarter=10",="317.1393",="-0.0136",="0.0475",="0.0632"
="quarter=11",="256.4043",="-0.0079",="0.0399",="0.0499"
="quarter=12",="-891.3604",="0.0125",="-0.0200",="-0.0086"
="quarter=13",="724.8313",="-0.0065",="0.1389",="0.1071"
="quarter=14",="1313.6211",="-0.0071",="0.0217",="0.0569"
="quarter=15",="1733.1237",="-0.0180",="0.0234",="0.0460"
="quarter=16",="1113.6911",="-0.0057",="-0.0010",="0.0022"
="quarter=17",="1966.8821",="-0.0214",="0.0705",="0.0589"
="quarter=18",="2104.5142",="-0.0255",="0.0033",="0.0137"
="quarter=19",="565.9419",="-0.0306",="-0.0353",="-0.0536"
="quarter=20",="-1363.8558",="-0.0312",="-0.0424",="-0.0729"
="quarter=21",="-2377.8813",="-0.0464",="-0.0384",="-0.0661"
="quarter=22",="-3167.5690",="-0.0504",="-0.0473",="-0.0796"
="quarter=23",="-3680.4985",="-0.0545",="-0.0372",="-0.0596"
="quarter=24",="-4278.0249",="-0.0437",="-0.0535",="-0.0741"
="quarter=25",="-4972.1946",="-0.0514",="-0.0375",="-0.0570"
="quarter=26",="-5257.0255",="-0.0481",="-0.0447",="-0.0419"
="quarter=27",="-5368.4117",="-0.0455",="-0.0341",="-0.0189"
="quarter=28",="-5443.8075",="-0.0481",="-0.0179",="-0.0158"
="quarter=29",="-5426.0262",="-0.0439",="-0.0370",="-0.0109"
="quarter=30",="-5385.6611",="-0.0457",="-0.0288",="0.0002"
="quarter=31",="-4793.2466",="-0.0429",="-0.0267",="0.0068"
="quarter=32",="-5158.6704",="-0.0484",="-0.0455",="-0.0338"
="quarter=33",="-5151.5264",="-0.0477",="-0.0356",="-0.0096"
="quarter=34",="-4914.3021",="-0.0451",="-0.0250",="0.0003"
="quarter=35",="-4845.8672",="-0.0370",="-0.0148",="0.0156"
="quarter=36",="-5123.4272",="-0.0381",="-0.0379",="-0.0119"
="quarter=37",="-5068.6035",="-0.0360",="-0.0334",="-0.0052"
="quarter=38",="-4973.6292",="-0.0331",="-0.0291",="0.0030"
="quarter=39",="-4391.8888",="-0.0280",="0.0297",="0.0828"
="quarter=40",="-5016.9155",="-0.0312",="-0.0366",="0.0145"
="quarter=41",="-4852.8194",="-0.0270",="-0.0281",="0.0238"
="quarter=42",="-4695.3115",="-0.0249",="-0.0285",="0.0273"
="quarter=43",="-4361.4669",="-0.0209",="-0.0191",="0.0447"
="quarter=44",="-5155.3982",="-0.0264",="-0.0426",="-0.0026"
="quarter=45",="-4951.0929",="-0.0220",="-0.0287",="0.0396"
="quarter=46",="-4705.5815",="-0.0195",="-0.0288",="0.0281"
="quarter=47",="-4296.6458",="-0.0195",="-0.0214",="0.0552"
="quarter=48",="-4892.5596",="-0.0205",="-0.0265",="0.0366"
="quarter=49",="-4718.6393",="-0.0137",="-0.0057",="0.0619"
="Constant",="-18311.8263",="0.0593",="0.0866",="0.3666"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.3757",="0.0282",="0.0343",="0.0691"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_no_interaction_age_bin.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-3653.4100",="0.0251",="-0.0052",="-0.0201"
="cs_bin_l1=3",="-5408.1989",="0.0696",="-0.0085",="-0.0631"
="cs_bin_l1=4",="-14308.1189",="0.0598",="-0.0796",="-0.2013"
="cs_bin_l1=5",="-14710.8986",="0.0565",="-0.1169",="-0.3113"
="18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="30-39",="4257.9129",="0.0053",="0.0113",="0.0065"
="40-49",="6976.6538",="-0.0023",="0.0127",="0.0066"
="50-59",="9165.1914",="-0.0130",="0.0086",="0.0018"
="60-69",="8526.2681",="-0.0241",="-0.0015",="0.0006"
="70+",="1268.9500",="-0.0442",="-0.0310",="-0.0107"
="income_insight_score",="288.3090",="0.0001",="0.0000",="-0.0003"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="-49.3345",="-0.0173",="0.0069",="0.0136"
="quarter=10",="274.5505",="-0.0136",="0.0474",="0.0632"
="quarter=11",="215.5398",="-0.0079",="0.0399",="0.0499"
="quarter=12",="-908.3912",="0.0125",="-0.0200",="-0.0086"
="quarter=13",="660.4352",="-0.0065",="0.1387",="0.1071"
="quarter=14",="1248.5065",="-0.0071",="0.0215",="0.0569"
="quarter=15",="1667.0180",="-0.0180",="0.0233",="0.0461"
="quarter=16",="1067.2017",="-0.0057",="-0.0011",="0.0022"
="quarter=17",="1887.7625",="-0.0214",="0.0703",="0.0590"
="quarter=18",="2007.1793",="-0.0256",="0.0031",="0.0137"
="quarter=19",="478.1947",="-0.0307",="-0.0355",="-0.0536"
="quarter=20",="-1430.8866",="-0.0312",="-0.0426",="-0.0728"
="quarter=21",="-2480.9671",="-0.0465",="-0.0386",="-0.0661"
="quarter=22",="-3277.9368",="-0.0505",="-0.0476",="-0.0796"
="quarter=23",="-3797.2202",="-0.0546",="-0.0375",="-0.0595"
="quarter=24",="-4363.0786",="-0.0437",="-0.0537",="-0.0741"
="quarter=25",="-5072.3744",="-0.0515",="-0.0377",="-0.0569"
="quarter=26",="-5366.4232",="-0.0482",="-0.0450",="-0.0418"
="quarter=27",="-5486.8483",="-0.0455",="-0.0343",="-0.0189"
="quarter=28",="-5535.1003",="-0.0481",="-0.0181",="-0.0157"
="quarter=29",="-5521.7606",="-0.0439",="-0.0372",="-0.0109"
="quarter=30",="-5489.9711",="-0.0457",="-0.0290",="0.0003"
="quarter=31",="-4904.0152",="-0.0429",="-0.0269",="0.0068"
="quarter=32",="-5243.4413",="-0.0484",="-0.0457",="-0.0338"
="quarter=33",="-5234.8169",="-0.0477",="-0.0357",="-0.0095"
="quarter=34",="-4994.9744",="-0.0451",="-0.0252",="0.0004"
="quarter=35",="-4920.2691",="-0.0369",="-0.0150",="0.0156"
="quarter=36",="-5163.2648",="-0.0381",="-0.0379",="-0.0119"
="quarter=37",="-5094.8294",="-0.0359",="-0.0334",="-0.0052"
="quarter=38",="-4986.4157",="-0.0331",="-0.0291",="0.0030"
="quarter=39",="-4390.7143",="-0.0279",="0.0298",="0.0828"
="quarter=40",="-4981.7252",="-0.0311",="-0.0364",="0.0145"
="quarter=41",="-4806.2016",="-0.0269",="-0.0280",="0.0238"
="quarter=42",="-4637.1122",="-0.0248",="-0.0283",="0.0274"
="quarter=43",="-4292.7564",="-0.0208",="-0.0189",="0.0447"
="quarter=44",="-5065.9680",="-0.0263",="-0.0424",="-0.0026"
="quarter=45",="-4851.0073",="-0.0219",="-0.0284",="0.0396"
="quarter=46",="-4597.2072",="-0.0194",="-0.0286",="0.0282"
="quarter=47",="-4180.3187",="-0.0194",="-0.0211",="0.0552"
="quarter=48",="-4766.1420",="-0.0204",="-0.0262",="0.0366"
="quarter=49",="-4583.7859",="-0.0136",="-0.0054",="0.0619"
="Constant",="4857.2260",="0.0858",="0.1500",="0.3796"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.3739",="0.0280",="0.0339",="0.0691"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_no_interaction_age_bin_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-13157.5331",="0.0217",="-0.0063",="-0.0105"
="cs_bin_l1=3",="-19738.9414",="0.0645",="-0.0101",="-0.0472"
="cs_bin_l1=4",="-31638.9262",="0.0537",="-0.0816",="-0.1820"
="cs_bin_l1=5",="-33391.0318",="0.0499",="-0.1191",="-0.2908"
="18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="30-39",="9681.4928",="0.0072",="0.0120",="-0.0001"
="40-49",="15644.9617",="0.0008",="0.0137",="-0.0041"
="50-59",="18707.4502",="-0.0096",="0.0096",="-0.0106"
="60-69",="17689.9821",="-0.0208",="-0.0005",="-0.0119"
="70+",="7611.9609",="-0.0420",="-0.0303",="-0.0203"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="-146.7874",="-0.0173",="0.0069",="0.0135"
="quarter=10",="239.7356",="-0.0136",="0.0474",="0.0628"
="quarter=11",="260.9572",="-0.0079",="0.0399",="0.0493"
="quarter=12",="-465.2359",="0.0126",="-0.0200",="-0.0093"
="quarter=13",="1078.1693",="-0.0064",="0.1388",="0.1064"
="quarter=14",="1680.4932",="-0.0070",="0.0216",="0.0558"
="quarter=15",="2178.0397",="-0.0179",="0.0234",="0.0447"
="quarter=16",="2138.0006",="-0.0053",="-0.0010",="0.0007"
="quarter=17",="2892.0169",="-0.0210",="0.0704",="0.0573"
="quarter=18",="3038.5018",="-0.0252",="0.0032",="0.0115"
="quarter=19",="1567.3140",="-0.0303",="-0.0353",="-0.0559"
="quarter=20",="-347.9687",="-0.0308",="-0.0425",="-0.0746"
="quarter=21",="-1398.8440",="-0.0461",="-0.0385",="-0.0681"
="quarter=22",="-2150.9169",="-0.0501",="-0.0474",="-0.0821"
="quarter=23",="-2617.8384",="-0.0542",="-0.0374",="-0.0620"
="quarter=24",="-3310.9922",="-0.0433",="-0.0535",="-0.0758"
="quarter=25",="-4106.8476",="-0.0511",="-0.0376",="-0.0587"
="quarter=26",="-4391.9182",="-0.0478",="-0.0449",="-0.0439"
="quarter=27",="-4491.6763",="-0.0451",="-0.0342",="-0.0207"
="quarter=28",="-4471.3788",="-0.0477",="-0.0180",="-0.0172"
="quarter=29",="-4570.1120",="-0.0435",="-0.0371",="-0.0122"
="quarter=30",="-4566.0315",="-0.0454",="-0.0289",="-0.0011"
="quarter=31",="-3979.9065",="-0.0425",="-0.0268",="0.0055"
="quarter=32",="-4086.0729",="-0.0480",="-0.0456",="-0.0352"
="quarter=33",="-4154.3013",="-0.0473",="-0.0356",="-0.0109"
="quarter=34",="-3933.5656",="-0.0447",="-0.0251",="-0.0011"
="quarter=35",="-3808.5201",="-0.0365",="-0.0148",="0.0146"
="quarter=36",="-3946.4606",="-0.0377",="-0.0378",="-0.0132"
="quarter=37",="-3989.0704",="-0.0355",="-0.0333",="-0.0064"
="quarter=38",="-3872.9275",="-0.0327",="-0.0289",="0.0017"
="quarter=39",="-3301.8243",="-0.0275",="0.0299",="0.0817"
="quarter=40",="-3441.4818",="-0.0306",="-0.0362",="0.0129"
="quarter=41",="-3382.7942",="-0.0264",="-0.0278",="0.0223"
="quarter=42",="-3222.2097",="-0.0243",="-0.0281",="0.0259"
="quarter=43",="-2899.4664",="-0.0203",="-0.0188",="0.0434"
="quarter=44",="-3063.5936",="-0.0256",="-0.0422",="-0.0047"
="quarter=45",="-2980.5869",="-0.0212",="-0.0282",="0.0376"
="quarter=46",="-2738.5093",="-0.0187",="-0.0284",="0.0261"
="quarter=47",="-2338.7574",="-0.0187",="-0.0209",="0.0532"
="quarter=48",="-2273.1885",="-0.0196",="-0.0259",="0.0338"
="quarter=49",="-2091.6962",="-0.0127",="-0.0051",="0.0590"
="Constant",="30195.1925",="0.0948",="0.1528",="0.3511"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.2498",="0.0278",="0.0339",="0.0681"
=""


==> Tables/credit_risk_csv/credit_card_reg_l1_no_interaction_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="credit_limit",="inquiry",="cc_origination",="cc_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-13036.4878",="0.0216",="-0.0064",="-0.0110"
="cs_bin_l1=3",="-19623.5319",="0.0643",="-0.0103",="-0.0477"
="cs_bin_l1=4",="-31689.9248",="0.0535",="-0.0821",="-0.1825"
="cs_bin_l1=5",="-33598.3899",="0.0497",="-0.1198",="-0.2914"
="age",="2222.2398",="0.0021",="0.0038",="-0.0003"
="age_sq",="-20.5264",="-0.0000",="-0.0000",="-0.0000"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="-73.9814",="-0.0173",="0.0070",="0.0135"
="quarter=10",="308.3880",="-0.0136",="0.0475",="0.0628"
="quarter=11",="323.0016",="-0.0078",="0.0400",="0.0493"
="quarter=12",="-456.9719",="0.0126",="-0.0200",="-0.0092"
="quarter=13",="1165.0846",="-0.0064",="0.1389",="0.1064"
="quarter=14",="1766.7621",="-0.0070",="0.0217",="0.0557"
="quarter=15",="2262.0573",="-0.0179",="0.0235",="0.0446"
="quarter=16",="2172.6768",="-0.0053",="-0.0010",="0.0007"
="quarter=17",="2980.8202",="-0.0210",="0.0706",="0.0572"
="quarter=18",="3156.2040",="-0.0252",="0.0034",="0.0114"
="quarter=19",="1665.9870",="-0.0303",="-0.0352",="-0.0560"
="quarter=20",="-291.7995",="-0.0308",="-0.0423",="-0.0746"
="quarter=21",="-1283.3493",="-0.0461",="-0.0383",="-0.0681"
="quarter=22",="-2024.4419",="-0.0500",="-0.0472",="-0.0821"
="quarter=23",="-2483.2044",="-0.0541",="-0.0371",="-0.0620"
="quarter=24",="-3233.6583",="-0.0434",="-0.0534",="-0.0758"
="quarter=25",="-4002.5735",="-0.0511",="-0.0374",="-0.0587"
="quarter=26",="-4272.8182",="-0.0478",="-0.0447",="-0.0439"
="quarter=27",="-4358.8646",="-0.0451",="-0.0340",="-0.0207"
="quarter=28",="-4390.6559",="-0.0477",="-0.0178",="-0.0171"
="quarter=29",="-4480.5010",="-0.0436",="-0.0369",="-0.0121"
="quarter=30",="-4463.7441",="-0.0454",="-0.0287",="-0.0011"
="quarter=31",="-3868.1226",="-0.0426",="-0.0266",="0.0055"
="quarter=32",="-4026.6937",="-0.0480",="-0.0454",="-0.0351"
="quarter=33",="-4097.4133",="-0.0474",="-0.0355",="-0.0109"
="quarter=34",="-3882.1347",="-0.0448",="-0.0250",="-0.0011"
="quarter=35",="-3770.2206",="-0.0366",="-0.0147",="0.0146"
="quarter=36",="-3970.1268",="-0.0378",="-0.0378",="-0.0131"
="quarter=37",="-4035.1760",="-0.0356",="-0.0333",="-0.0063"
="quarter=38",="-3944.2318",="-0.0328",="-0.0290",="0.0018"
="quarter=39",="-3399.1420",="-0.0276",="0.0298",="0.0818"
="quarter=40",="-3603.6479",="-0.0307",="-0.0364",="0.0130"
="quarter=41",="-3563.9840",="-0.0265",="-0.0280",="0.0225"
="quarter=42",="-3425.1329",="-0.0244",="-0.0284",="0.0261"
="quarter=43",="-3122.6865",="-0.0205",="-0.0190",="0.0436"
="quarter=44",="-3329.7570",="-0.0258",="-0.0425",="-0.0045"
="quarter=45",="-3263.4615",="-0.0214",="-0.0285",="0.0378"
="quarter=46",="-3037.0909",="-0.0189",="-0.0287",="0.0263"
="quarter=47",="-2653.6440",="-0.0189",="-0.0213",="0.0535"
="quarter=48",="-2608.7711",="-0.0197",="-0.0263",="0.0341"
="quarter=49",="-2442.7421",="-0.0129",="-0.0055",="0.0593"
="Constant",="-11502.5994",="0.0616",="0.0872",="0.3619"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="3761219.0000"
="$R^2$",="0.2544",="0.0280",="0.0343",="0.0681"
=""


==> Tables/credit_risk_csv/crosstab_results.csv <==
,Superprime,Prime,Near Prime,Subprime,Deep Subprime ,All
18-29,264580,2392483,950202,1475178,535948,5618391
,,,,,,
,,,,,,
30-39,621173,1696296,738981,1284235,425983,4766668
,,,,,,
,,,,,,
40-49,1026890,1756562,756470,1170050,329388,5039360
,,,,,,
,,,,,,
50-59,1467408,1691341,643137,822387,183970,4808243
,,,,,,
,,,,,,
60-69,1460710,1145638,368931,371001,61142,3407422
,,,,,,
,,,,,,
70+,1323181,808658,203745,153206,18838,2507628
,,,,,,
,,,,,,
Total,6163942,9490978,3661466,5276057,1555269,26147712
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,


==> Tables/credit_risk_csv/mortgage_reg_l1.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-60602.4473",="0.0042",="-0.0084",="-0.0519"
="cs_bin_l1=3",="-49043.4838",="0.0409",="-0.0078",="-0.1002"
="cs_bin_l1=4",="-43076.7610",="0.0184",="-0.0235",="-0.1698"
="cs_bin_l1=5",="-44457.1730",="0.0044",="-0.0306",="-0.2022"
="age_sq",="-40.5094",="-0.0000",="-0.0000",="-0.0000"
="cs_bin_l1=1 # age",="2734.0821",="0.0035",="0.0007",="-0.0010"
="cs_bin_l1=2 # age",="3251.8406",="0.0037",="0.0009",="-0.0008"
="cs_bin_l1=3 # age",="3281.3056",="0.0038",="0.0010",="-0.0003"
="cs_bin_l1=4 # age",="3573.8572",="0.0040",="0.0011",="0.0005"
="cs_bin_l1=5 # age",="3354.4796",="0.0040",="0.0011",="0.0006"
="cs_bin_l1=1 # income_insight_score",="831.8066",="0.0001",="0.0000",="-0.0001"
="cs_bin_l1=2 # income_insight_score",="1676.6574",="0.0004",="0.0001",="0.0000"
="cs_bin_l1=3 # income_insight_score",="1758.1942",="0.0005",="0.0001",="0.0001"
="cs_bin_l1=4 # income_insight_score",="1215.4676",="0.0005",="0.0001",="0.0001"
="cs_bin_l1=5 # income_insight_score",="1449.3184",="0.0006",="0.0002",="0.0002"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="1194.0289",="0.0042",="-0.0007",="-0.0160"
="cs_bin_l1=1 # quarter=10",="2702.1132",="0.0039",="-0.0016",="-0.0034"
="cs_bin_l1=1 # quarter=11",="4600.6704",="0.0010",="-0.0017",="0.0124"
="cs_bin_l1=1 # quarter=12",="1896.6240",="0.0041",="-0.0019",="-0.0132"
="cs_bin_l1=1 # quarter=13",="4249.4539",="0.0068",="0.0073",="-0.0107"
="cs_bin_l1=1 # quarter=14",="6351.2517",="0.0027",="-0.0010",="-0.0005"
="cs_bin_l1=1 # quarter=15",="8630.3490",="-0.0012",="-0.0015",="-0.0110"
="cs_bin_l1=1 # quarter=16",="4011.1787",="0.0110",="-0.0055",="-0.0542"
="cs_bin_l1=1 # quarter=17",="5921.9773",="0.0105",="-0.0009",="-0.0030"
="cs_bin_l1=1 # quarter=18",="7024.6493",="0.0045",="-0.0042",="-0.0196"
="cs_bin_l1=1 # quarter=19",="8089.7528",="0.0082",="-0.0058",="-0.0439"
="cs_bin_l1=1 # quarter=20",="5833.4237",="0.0402",="-0.0074",="-0.0874"
="cs_bin_l1=1 # quarter=21",="5301.5643",="0.0378",="-0.0012",="-0.0388"
="cs_bin_l1=1 # quarter=22",="5542.5645",="0.0128",="0.0033",="-0.0083"
="cs_bin_l1=1 # quarter=23",="6075.2578",="0.0121",="0.0005",="-0.0338"
="cs_bin_l1=1 # quarter=24",="5703.6854",="0.0109",="-0.0011",="-0.0350"
="cs_bin_l1=1 # quarter=25",="6616.9393",="0.0173",="-0.0012",="-0.0395"
="cs_bin_l1=1 # quarter=26",="5921.6776",="0.0346",="-0.0016",="-0.0576"
="cs_bin_l1=1 # quarter=27",="5029.1039",="0.0278",="0.0024",="-0.0297"
="cs_bin_l1=1 # quarter=28",="5308.9845",="0.0085",="0.0097",="0.0098"
="cs_bin_l1=1 # quarter=29",="7488.6411",="0.0110",="0.0014",="-0.0227"
="cs_bin_l1=1 # quarter=30",="6949.3693",="0.0234",="-0.0041",="-0.0597"
="cs_bin_l1=1 # quarter=31",="6643.6363",="0.0245",="0.0013",="-0.0451"
="cs_bin_l1=1 # quarter=32",="3554.5260",="0.0289",="0.0045",="-0.0366"
="cs_bin_l1=1 # quarter=33",="4701.7319",="0.0338",="0.0057",="-0.0342"
="cs_bin_l1=1 # quarter=34",="4235.3576",="0.0366",="0.0042",="-0.0459"
="cs_bin_l1=1 # quarter=35",="4691.6649",="0.0333",="0.0078",="-0.0210"
="cs_bin_l1=1 # quarter=36",="3805.2788",="0.0301",="0.0080",="-0.0292"
="cs_bin_l1=1 # quarter=37",="4820.6869",="0.0310",="0.0105",="-0.0238"
="cs_bin_l1=1 # quarter=38",="5692.3151",="0.0116",="0.0131",="0.0117"
="cs_bin_l1=1 # quarter=39",="7746.9025",="0.0010",="0.0068",="0.0147"
="cs_bin_l1=1 # quarter=40",="6208.8668",="0.0018",="-0.0008",="-0.0293"
="cs_bin_l1=1 # quarter=41",="7737.7568",="0.0084",="-0.0031",="-0.0550"
="cs_bin_l1=1 # quarter=42",="7798.0159",="0.0060",="-0.0023",="-0.0327"
="cs_bin_l1=1 # quarter=43",="9888.1069",="0.0040",="-0.0019",="-0.0129"
="cs_bin_l1=1 # quarter=44",="6616.9840",="0.0112",="-0.0047",="-0.0451"
="cs_bin_l1=1 # quarter=45",="8072.5022",="0.0139",="-0.0017",="-0.0218"
="cs_bin_l1=1 # quarter=46",="8856.3730",="0.0100",="0.0015",="-0.0020"
="cs_bin_l1=1 # quarter=47",="9454.3947",="0.0035",="-0.0022",="-0.0101"
="cs_bin_l1=1 # quarter=48",="6803.4655",="0.0092",="-0.0018",="-0.0300"
="cs_bin_l1=1 # quarter=49",="6755.2654",="0.0157",="-0.0046",="-0.0482"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="2683.2834",="0.0083",="-0.0003",="0.0009"
="cs_bin_l1=2 # quarter=10",="4356.7027",="0.0085",="-0.0013",="0.0090"
="cs_bin_l1=2 # quarter=11",="5807.3546",="0.0020",="-0.0021",="0.0079"
="cs_bin_l1=2 # quarter=12",="1707.0140",="0.0065",="-0.0032",="-0.0135"
="cs_bin_l1=2 # quarter=13",="4246.6283",="0.0098",="0.0002",="-0.0086"
="cs_bin_l1=2 # quarter=14",="6344.4075",="0.0004",="-0.0036",="-0.0004"
="cs_bin_l1=2 # quarter=15",="7305.8852",="-0.0094",="-0.0054",="-0.0104"
="cs_bin_l1=2 # quarter=16",="1945.9825",="0.0048",="-0.0106",="-0.0410"
="cs_bin_l1=2 # quarter=17",="3304.7169",="0.0014",="-0.0074",="-0.0148"
="cs_bin_l1=2 # quarter=18",="3127.8177",="-0.0079",="-0.0118",="-0.0321"
="cs_bin_l1=2 # quarter=19",="2584.1935",="-0.0097",="-0.0123",="-0.0348"
="cs_bin_l1=2 # quarter=20",="818.0069",="0.0153",="-0.0144",="-0.0603"
="cs_bin_l1=2 # quarter=21",="-118.3980",="0.0158",="-0.0119",="-0.0493"
="cs_bin_l1=2 # quarter=22",="-959.8100",="-0.0037",="-0.0104",="-0.0370"
="cs_bin_l1=2 # quarter=23",="-869.4356",="-0.0096",="-0.0102",="-0.0368"
="cs_bin_l1=2 # quarter=24",="-1483.1051",="-0.0125",="-0.0105",="-0.0308"
="cs_bin_l1=2 # quarter=25",="-1322.2195",="-0.0073",="-0.0111",="-0.0337"
="cs_bin_l1=2 # quarter=26",="-1443.8754",="0.0014",="-0.0087",="-0.0358"
="cs_bin_l1=2 # quarter=27",="-2670.8791",="-0.0061",="-0.0107",="-0.0380"
="cs_bin_l1=2 # quarter=28",="-3176.6069",="-0.0168",="-0.0083",="-0.0225"
="cs_bin_l1=2 # quarter=29",="-2399.4100",="-0.0133",="-0.0120",="-0.0340"
="cs_bin_l1=2 # quarter=30",="-3173.5047",="-0.0065",="-0.0135",="-0.0414"
="cs_bin_l1=2 # quarter=31",="-4029.5202",="-0.0080",="-0.0102",="-0.0376"
="cs_bin_l1=2 # quarter=32",="-6236.4105",="-0.0013",="-0.0106",="-0.0478"
="cs_bin_l1=2 # quarter=33",="-6182.2692",="0.0052",="-0.0103",="-0.0519"
="cs_bin_l1=2 # quarter=34",="-6354.3057",="0.0058",="-0.0094",="-0.0453"
="cs_bin_l1=2 # quarter=35",="-7283.1517",="0.0011",="-0.0083",="-0.0384"
="cs_bin_l1=2 # quarter=36",="-9104.8794",="0.0030",="-0.0083",="-0.0427"
="cs_bin_l1=2 # quarter=37",="-8694.1529",="0.0076",="-0.0061",="-0.0402"
="cs_bin_l1=2 # quarter=38",="-7373.1259",="-0.0081",="-0.0024",="-0.0146"
="cs_bin_l1=2 # quarter=39",="-5786.5758",="-0.0201",="-0.0036",="-0.0125"
="cs_bin_l1=2 # quarter=40",="-8536.4285",="-0.0184",="-0.0099",="-0.0290"
="cs_bin_l1=2 # quarter=41",="-8456.0483",="-0.0103",="-0.0120",="-0.0437"
="cs_bin_l1=2 # quarter=42",="-7859.7972",="-0.0121",="-0.0092",="-0.0184"
="cs_bin_l1=2 # quarter=43",="-7340.0738",="-0.0168",="-0.0101",="-0.0211"
="cs_bin_l1=2 # quarter=44",="-12213.1736",="-0.0087",="-0.0120",="-0.0368"
="cs_bin_l1=2 # quarter=45",="-11702.5988",="-0.0038",="-0.0105",="-0.0278"
="cs_bin_l1=2 # quarter=46",="-10138.9354",="-0.0089",="-0.0069",="-0.0095"
="cs_bin_l1=2 # quarter=47",="-9689.7541",="-0.0164",="-0.0097",="-0.0162"
="cs_bin_l1=2 # quarter=48",="-13505.5194",="-0.0103",="-0.0094",="-0.0263"
="cs_bin_l1=2 # quarter=49",="-14091.3771",="-0.0019",="-0.0120",="-0.0373"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="2438.7144",="0.0122",="-0.0006",="0.0004"
="cs_bin_l1=3 # quarter=10",="3269.3794",="0.0160",="-0.0030",="-0.0035"
="cs_bin_l1=3 # quarter=11",="3612.0849",="0.0046",="-0.0014",="0.0034"
="cs_bin_l1=3 # quarter=12",="5196.6941",="0.0100",="-0.0026",="-0.0131"
="cs_bin_l1=3 # quarter=13",="7665.7807",="0.0129",="-0.0020",="-0.0080"
="cs_bin_l1=3 # quarter=14",="8349.2203",="0.0004",="-0.0050",="-0.0055"
="cs_bin_l1=3 # quarter=15",="7771.9380",="-0.0185",="-0.0089",="-0.0177"
="cs_bin_l1=3 # quarter=16",="7371.7685",="-0.0085",="-0.0150",="-0.0446"
="cs_bin_l1=3 # quarter=17",="6891.7813",="-0.0108",="-0.0119",="-0.0253"
="cs_bin_l1=3 # quarter=18",="4422.0425",="-0.0245",="-0.0162",="-0.0371"
="cs_bin_l1=3 # quarter=19",="1515.1375",="-0.0380",="-0.0165",="-0.0377"
="cs_bin_l1=3 # quarter=20",="307.8555",="-0.0286",="-0.0181",="-0.0474"
="cs_bin_l1=3 # quarter=21",="-742.0385",="-0.0256",="-0.0170",="-0.0444"
="cs_bin_l1=3 # quarter=22",="-3608.0221",="-0.0365",="-0.0185",="-0.0494"
="cs_bin_l1=3 # quarter=23",="-6326.8776",="-0.0460",="-0.0168",="-0.0426"
="cs_bin_l1=3 # quarter=24",="-5866.8759",="-0.0479",="-0.0161",="-0.0352"
="cs_bin_l1=3 # quarter=25",="-6665.2721",="-0.0463",="-0.0170",="-0.0378"
="cs_bin_l1=3 # quarter=26",="-8064.7529",="-0.0479",="-0.0152",="-0.0419"
="cs_bin_l1=3 # quarter=27",="-9545.8332",="-0.0548",="-0.0166",="-0.0343"
="cs_bin_l1=3 # quarter=28",="-8703.9002",="-0.0577",="-0.0166",="-0.0400"
="cs_bin_l1=3 # quarter=29",="-9057.0230",="-0.0551",="-0.0195",="-0.0495"
="cs_bin_l1=3 # quarter=30",="-10234.1633",="-0.0529",="-0.0199",="-0.0495"
="cs_bin_l1=3 # quarter=31",="-11971.7474",="-0.0571",="-0.0178",="-0.0417"
="cs_bin_l1=3 # quarter=32",="-11328.1793",="-0.0506",="-0.0166",="-0.0500"
="cs_bin_l1=3 # quarter=33",="-11849.9684",="-0.0469",="-0.0184",="-0.0563"
="cs_bin_l1=3 # quarter=34",="-12615.1357",="-0.0477",="-0.0173",="-0.0469"
="cs_bin_l1=3 # quarter=35",="-13285.7730",="-0.0515",="-0.0167",="-0.0390"
="cs_bin_l1=3 # quarter=36",="-14332.4343",="-0.0461",="-0.0167",="-0.0499"
="cs_bin_l1=3 # quarter=37",="-14702.7675",="-0.0417",="-0.0148",="-0.0465"
="cs_bin_l1=3 # quarter=38",="-15395.3305",="-0.0503",="-0.0119",="-0.0284"
="cs_bin_l1=3 # quarter=39",="-15231.3898",="-0.0590",="-0.0107",="-0.0247"
="cs_bin_l1=3 # quarter=40",="-17281.0462",="-0.0550",="-0.0164",="-0.0416"
="cs_bin_l1=3 # quarter=41",="-17155.3997",="-0.0480",="-0.0185",="-0.0511"
="cs_bin_l1=3 # quarter=42",="-17339.1241",="-0.0511",="-0.0159",="-0.0356"
="cs_bin_l1=3 # quarter=43",="-17642.1929",="-0.0556",="-0.0164",="-0.0340"
="cs_bin_l1=3 # quarter=44",="-20833.9519",="-0.0481",="-0.0183",="-0.0440"
="cs_bin_l1=3 # quarter=45",="-21250.6156",="-0.0425",="-0.0180",="-0.0458"
="cs_bin_l1=3 # quarter=46",="-20596.0491",="-0.0451",="-0.0145",="-0.0253"
="cs_bin_l1=3 # quarter=47",="-20852.4873",="-0.0524",="-0.0167",="-0.0323"
="cs_bin_l1=3 # quarter=48",="-23300.4164",="-0.0439",="-0.0158",="-0.0362"
="cs_bin_l1=3 # quarter=49",="-24149.2007",="-0.0388",="-0.0193",="-0.0432"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="1507.0776",="0.0097",="0.0004",="0.0044"
="cs_bin_l1=4 # quarter=10",="723.6075",="0.0153",="-0.0008",="0.0030"
="cs_bin_l1=4 # quarter=11",="16.3881",="0.0070",="-0.0004",="0.0031"
="cs_bin_l1=4 # quarter=12",="2808.6528",="0.0121",="0.0001",="-0.0029"
="cs_bin_l1=4 # quarter=13",="4189.2954",="0.0120",="-0.0009",="-0.0074"
="cs_bin_l1=4 # quarter=14",="3959.5587",="0.0022",="-0.0031",="-0.0107"
="cs_bin_l1=4 # quarter=15",="2937.7633",="-0.0130",="-0.0056",="-0.0212"
="cs_bin_l1=4 # quarter=16",="4992.8659",="-0.0075",="-0.0073",="-0.0307"
="cs_bin_l1=4 # quarter=17",="5379.7991",="-0.0116",="-0.0063",="-0.0239"
="cs_bin_l1=4 # quarter=18",="3998.1716",="-0.0193",="-0.0080",="-0.0309"
="cs_bin_l1=4 # quarter=19",="2957.5400",="-0.0316",="-0.0080",="-0.0287"
="cs_bin_l1=4 # quarter=20",="5219.2163",="-0.0302",="-0.0078",="-0.0310"
="cs_bin_l1=4 # quarter=21",="5127.7979",="-0.0306",="-0.0066",="-0.0245"
="cs_bin_l1=4 # quarter=22",="3306.6444",="-0.0343",="-0.0082",="-0.0325"
="cs_bin_l1=4 # quarter=23",="1984.3302",="-0.0399",="-0.0079",="-0.0315"
="cs_bin_l1=4 # quarter=24",="3359.5813",="-0.0400",="-0.0070",="-0.0244"
="cs_bin_l1=4 # quarter=25",="2686.3950",="-0.0411",="-0.0081",="-0.0313"
="cs_bin_l1=4 # quarter=26",="1002.7035",="-0.0446",="-0.0067",="-0.0308"
="cs_bin_l1=4 # quarter=27",="-396.4633",="-0.0497",="-0.0081",="-0.0274"
="cs_bin_l1=4 # quarter=28",="816.2496",="-0.0484",="-0.0077",="-0.0306"
="cs_bin_l1=4 # quarter=29",="80.1204",="-0.0468",="-0.0094",="-0.0375"
="cs_bin_l1=4 # quarter=30",="-1485.6711",="-0.0485",="-0.0096",="-0.0366"
="cs_bin_l1=4 # quarter=31",="-2597.3368",="-0.0515",="-0.0095",="-0.0347"
="cs_bin_l1=4 # quarter=32",="-1812.0680",="-0.0483",="-0.0080",="-0.0327"
="cs_bin_l1=4 # quarter=33",="-2667.1407",="-0.0475",="-0.0091",="-0.0361"
="cs_bin_l1=4 # quarter=34",="-3676.6053",="-0.0491",="-0.0092",="-0.0347"
="cs_bin_l1=4 # quarter=35",="-4240.6839",="-0.0523",="-0.0089",="-0.0381"
="cs_bin_l1=4 # quarter=36",="-5345.7332",="-0.0490",="-0.0095",="-0.0368"
="cs_bin_l1=4 # quarter=37",="-5595.8185",="-0.0470",="-0.0074",="-0.0329"
="cs_bin_l1=4 # quarter=38",="-7154.8559",="-0.0511",="-0.0081",="-0.0296"
="cs_bin_l1=4 # quarter=39",="-7382.9508",="-0.0551",="-0.0063",="-0.0314"
="cs_bin_l1=4 # quarter=40",="-8114.7478",="-0.0536",="-0.0090",="-0.0356"
="cs_bin_l1=4 # quarter=41",="-8914.2809",="-0.0508",="-0.0100",="-0.0373"
="cs_bin_l1=4 # quarter=42",="-9255.2010",="-0.0515",="-0.0095",="-0.0358"
="cs_bin_l1=4 # quarter=43",="-9291.0724",="-0.0516",="-0.0101",="-0.0410"
="cs_bin_l1=4 # quarter=44",="-10366.4821",="-0.0488",="-0.0100",="-0.0357"
="cs_bin_l1=4 # quarter=45",="-10733.5342",="-0.0458",="-0.0105",="-0.0395"
="cs_bin_l1=4 # quarter=46",="-11196.7063",="-0.0457",="-0.0101",="-0.0381"
="cs_bin_l1=4 # quarter=47",="-11773.9591",="-0.0466",="-0.0103",="-0.0372"
="cs_bin_l1=4 # quarter=48",="-12240.1770",="-0.0412",="-0.0099",="-0.0393"
="cs_bin_l1=4 # quarter=49",="-12313.1424",="-0.0411",="-0.0114",="-0.0412"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="618.3684",="0.0100",="0.0010",="-0.0001"
="cs_bin_l1=5 # quarter=10",="-518.5830",="0.0134",="0.0002",="-0.0022"
="cs_bin_l1=5 # quarter=11",="-630.8332",="0.0081",="0.0005",="-0.0019"
="cs_bin_l1=5 # quarter=12",="2101.6578",="0.0094",="0.0018",="0.0020"
="cs_bin_l1=5 # quarter=13",="3231.6706",="0.0088",="0.0016",="-0.0002"
="cs_bin_l1=5 # quarter=14",="2542.8458",="-0.0010",="0.0005",="-0.0023"
="cs_bin_l1=5 # quarter=15",="2294.2391",="-0.0132",="-0.0014",="-0.0122"
="cs_bin_l1=5 # quarter=16",="4524.9987",="-0.0070",="-0.0020",="-0.0149"
="cs_bin_l1=5 # quarter=17",="4640.7355",="-0.0119",="-0.0012",="-0.0105"
="cs_bin_l1=5 # quarter=18",="4365.9044",="-0.0158",="-0.0017",="-0.0127"
="cs_bin_l1=5 # quarter=19",="3573.6983",="-0.0287",="-0.0021",="-0.0129"
="cs_bin_l1=5 # quarter=20",="6816.8495",="-0.0299",="-0.0022",="-0.0166"
="cs_bin_l1=5 # quarter=21",="6960.6828",="-0.0280",="-0.0009",="-0.0058"
="cs_bin_l1=5 # quarter=22",="5721.3771",="-0.0317",="-0.0021",="-0.0131"
="cs_bin_l1=5 # quarter=23",="4799.3822",="-0.0348",="-0.0023",="-0.0110"
="cs_bin_l1=5 # quarter=24",="7540.0557",="-0.0337",="-0.0014",="-0.0100"
="cs_bin_l1=5 # quarter=25",="7077.2498",="-0.0355",="-0.0012",="-0.0062"
="cs_bin_l1=5 # quarter=26",="5354.5378",="-0.0383",="-0.0014",="-0.0171"
="cs_bin_l1=5 # quarter=27",="3900.1597",="-0.0439",="-0.0026",="-0.0124"
="cs_bin_l1=5 # quarter=28",="5433.3311",="-0.0415",="-0.0017",="-0.0125"
="cs_bin_l1=5 # quarter=29",="5235.3762",="-0.0410",="-0.0034",="-0.0214"
="cs_bin_l1=5 # quarter=30",="4296.9298",="-0.0423",="-0.0034",="-0.0194"
="cs_bin_l1=5 # quarter=31",="3492.6765",="-0.0452",="-0.0037",="-0.0200"
="cs_bin_l1=5 # quarter=32",="4088.7342",="-0.0436",="-0.0026",="-0.0185"
="cs_bin_l1=5 # quarter=33",="3065.4566",="-0.0435",="-0.0029",="-0.0205"
="cs_bin_l1=5 # quarter=34",="1632.4400",="-0.0438",="-0.0029",="-0.0202"
="cs_bin_l1=5 # quarter=35",="430.4165",="-0.0472",="-0.0035",="-0.0223"
="cs_bin_l1=5 # quarter=36",="-22.1835",="-0.0450",="-0.0034",="-0.0154"
="cs_bin_l1=5 # quarter=37",="185.6857",="-0.0446",="-0.0018",="-0.0111"
="cs_bin_l1=5 # quarter=38",="-1428.4602",="-0.0473",="-0.0038",="-0.0152"
="cs_bin_l1=5 # quarter=39",="-1734.8111",="-0.0495",="-0.0022",="-0.0233"
="cs_bin_l1=5 # quarter=40",="-1586.5496",="-0.0487",="-0.0028",="-0.0216"
="cs_bin_l1=5 # quarter=41",="-1800.3639",="-0.0492",="-0.0034",="-0.0186"
="cs_bin_l1=5 # quarter=42",="-2713.7749",="-0.0476",="-0.0038",="-0.0214"
="cs_bin_l1=5 # quarter=43",="-3506.6535",="-0.0472",="-0.0048",="-0.0268"
="cs_bin_l1=5 # quarter=44",="-3447.2694",="-0.0435",="-0.0045",="-0.0234"
="cs_bin_l1=5 # quarter=45",="-4365.8298",="-0.0427",="-0.0048",="-0.0248"
="cs_bin_l1=5 # quarter=46",="-5167.7304",="-0.0388",="-0.0048",="-0.0186"
="cs_bin_l1=5 # quarter=47",="-6421.5516",="-0.0382",="-0.0046",="-0.0235"
="cs_bin_l1=5 # quarter=48",="-5664.5803",="-0.0354",="-0.0044",="-0.0228"
="cs_bin_l1=5 # quarter=49",="-6450.7625",="-0.0369",="-0.0047",="-0.0217"
="Constant",="-57358.5818",="-0.0370",="0.0091",="0.2069"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.2942",="0.0256",="0.0087",="0.0306"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_age_bin.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",=""
="cs_bin_l1=2",="-9365.5767",="0.0090",="0.0028",=""
="cs_bin_l1=3",="10449.1988",="0.0465",="0.0054",=""
="cs_bin_l1=4",="26235.3571",="0.0339",="-0.0064",=""
="cs_bin_l1=5",="20390.6497",="0.0221",="-0.0140",=""
="cs_bin_l1=1 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # 30-39",="69899.1847",="0.0355",="0.0149",="-0.0053"
="cs_bin_l1=1 # 40-49",="60579.2483",="0.0127",="0.0069",="-0.0168"
="cs_bin_l1=1 # 50-59",="26509.7700",="-0.0056",="-0.0004",="-0.0263"
="cs_bin_l1=1 # 60-69",="1469.3334",="-0.0188",="-0.0059",="-0.0346"
="cs_bin_l1=1 # 70+",="-17865.9774",="-0.0334",="-0.0123",="-0.0554"
="cs_bin_l1=2 # 18-29",="0.0000",="0.0000",="0.0000",="-0.0763"
="cs_bin_l1=2 # 30-39",="26645.8629",="0.0308",="0.0082",="-0.0896"
="cs_bin_l1=2 # 40-49",="24004.4531",="0.0209",="0.0043",="-0.1036"
="cs_bin_l1=2 # 50-59",="5787.8033",="0.0064",="0.0011",="-0.1073"
="cs_bin_l1=2 # 60-69",="-13227.4269",="-0.0074",="-0.0024",="-0.1099"
="cs_bin_l1=2 # 70+",="-33291.3941",="-0.0284",="-0.0083",="-0.1235"
="cs_bin_l1=3 # 18-29",="0.0000",="0.0000",="0.0000",="-0.1226"
="cs_bin_l1=3 # 30-39",="6986.3525",="0.0303",="0.0065",="-0.1235"
="cs_bin_l1=3 # 40-49",="7143.8185",="0.0213",="0.0050",="-0.1289"
="cs_bin_l1=3 # 50-59",="-2334.7384",="0.0071",="0.0024",="-0.1332"
="cs_bin_l1=3 # 60-69",="-13724.3547",="-0.0048",="-0.0002",="-0.1377"
="cs_bin_l1=3 # 70+",="-30875.2224",="-0.0240",="-0.0041",="-0.1423"
="cs_bin_l1=4 # 18-29",="0.0000",="0.0000",="0.0000",="-0.1735"
="cs_bin_l1=4 # 30-39",="3624.6731",="0.0220",="0.0035",="-0.1659"
="cs_bin_l1=4 # 40-49",="7866.8456",="0.0177",="0.0049",="-0.1619"
="cs_bin_l1=4 # 50-59",="4907.1789",="0.0106",="0.0050",="-0.1603"
="cs_bin_l1=4 # 60-69",="359.2446",="0.0054",="0.0041",="-0.1605"
="cs_bin_l1=4 # 70+",="-8784.4224",="-0.0043",="0.0020",="-0.1654"
="cs_bin_l1=5 # 18-29",="0.0000",="0.0000",="0.0000",="-0.1826"
="cs_bin_l1=5 # 30-39",="-896.4012",="0.0164",="0.0021",="-0.1736"
="cs_bin_l1=5 # 40-49",="1620.3900",="0.0150",="0.0038",="-0.1683"
="cs_bin_l1=5 # 50-59",="1117.9267",="0.0110",="0.0044",="-0.1657"
="cs_bin_l1=5 # 60-69",="-565.8969",="0.0094",="0.0042",="-0.1667"
="cs_bin_l1=5 # 70+",="-10802.6993",="0.0026",="0.0022",="-0.1647"
="cs_bin_l1=1 # income_insight_score",="828.5335",="0.0002",="0.0000",="-0.0001"
="cs_bin_l1=2 # income_insight_score",="1665.8322",="0.0004",="0.0001",="0.0000"
="cs_bin_l1=3 # income_insight_score",="1779.8534",="0.0005",="0.0001",="0.0001"
="cs_bin_l1=4 # income_insight_score",="1241.4992",="0.0005",="0.0001",="0.0001"
="cs_bin_l1=5 # income_insight_score",="1476.9859",="0.0007",="0.0002",="0.0002"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="1328.1498",="0.0042",="-0.0007",="-0.0160"
="cs_bin_l1=1 # quarter=10",="2775.2636",="0.0039",="-0.0016",="-0.0034"
="cs_bin_l1=1 # quarter=11",="4591.6530",="0.0011",="-0.0017",="0.0124"
="cs_bin_l1=1 # quarter=12",="1892.1279",="0.0041",="-0.0019",="-0.0131"
="cs_bin_l1=1 # quarter=13",="4413.0873",="0.0069",="0.0073",="-0.0107"
="cs_bin_l1=1 # quarter=14",="6445.4734",="0.0028",="-0.0009",="-0.0005"
="cs_bin_l1=1 # quarter=15",="8610.2192",="-0.0011",="-0.0015",="-0.0110"
="cs_bin_l1=1 # quarter=16",="4035.0449",="0.0110",="-0.0055",="-0.0541"
="cs_bin_l1=1 # quarter=17",="6013.4441",="0.0105",="-0.0010",="-0.0029"
="cs_bin_l1=1 # quarter=18",="7107.3690",="0.0045",="-0.0043",="-0.0195"
="cs_bin_l1=1 # quarter=19",="8134.5262",="0.0083",="-0.0058",="-0.0438"
="cs_bin_l1=1 # quarter=20",="5841.6745",="0.0403",="-0.0074",="-0.0874"
="cs_bin_l1=1 # quarter=21",="5480.2867",="0.0380",="-0.0012",="-0.0387"
="cs_bin_l1=1 # quarter=22",="5720.5297",="0.0130",="0.0033",="-0.0083"
="cs_bin_l1=1 # quarter=23",="6265.2719",="0.0124",="0.0005",="-0.0338"
="cs_bin_l1=1 # quarter=24",="5964.2954",="0.0113",="-0.0011",="-0.0351"
="cs_bin_l1=1 # quarter=25",="6886.2663",="0.0177",="-0.0011",="-0.0394"
="cs_bin_l1=1 # quarter=26",="6229.3386",="0.0350",="-0.0016",="-0.0576"
="cs_bin_l1=1 # quarter=27",="5441.4745",="0.0282",="0.0024",="-0.0297"
="cs_bin_l1=1 # quarter=28",="5737.2979",="0.0088",="0.0097",="0.0098"
="cs_bin_l1=1 # quarter=29",="7945.5678",="0.0114",="0.0014",="-0.0227"
="cs_bin_l1=1 # quarter=30",="7428.2051",="0.0238",="-0.0041",="-0.0597"
="cs_bin_l1=1 # quarter=31",="7105.0518",="0.0249",="0.0014",="-0.0452"
="cs_bin_l1=1 # quarter=32",="3997.3186",="0.0293",="0.0046",="-0.0367"
="cs_bin_l1=1 # quarter=33",="5174.4737",="0.0341",="0.0058",="-0.0342"
="cs_bin_l1=1 # quarter=34",="4739.0873",="0.0370",="0.0043",="-0.0459"
="cs_bin_l1=1 # quarter=35",="5163.5936",="0.0337",="0.0078",="-0.0211"
="cs_bin_l1=1 # quarter=36",="4198.1811",="0.0305",="0.0080",="-0.0293"
="cs_bin_l1=1 # quarter=37",="5320.5056",="0.0314",="0.0105",="-0.0239"
="cs_bin_l1=1 # quarter=38",="6190.0337",="0.0119",="0.0132",="0.0117"
="cs_bin_l1=1 # quarter=39",="8282.8802",="0.0013",="0.0069",="0.0146"
="cs_bin_l1=1 # quarter=40",="6670.9188",="0.0021",="-0.0008",="-0.0293"
="cs_bin_l1=1 # quarter=41",="8224.2542",="0.0086",="-0.0031",="-0.0550"
="cs_bin_l1=1 # quarter=42",="8300.8023",="0.0062",="-0.0023",="-0.0328"
="cs_bin_l1=1 # quarter=43",="10470.5844",="0.0042",="-0.0019",="-0.0130"
="cs_bin_l1=1 # quarter=44",="7065.1071",="0.0112",="-0.0047",="-0.0451"
="cs_bin_l1=1 # quarter=45",="8612.4341",="0.0138",="-0.0017",="-0.0217"
="cs_bin_l1=1 # quarter=46",="9414.2156",="0.0100",="0.0014",="-0.0020"
="cs_bin_l1=1 # quarter=47",="10038.2796",="0.0035",="-0.0022",="-0.0101"
="cs_bin_l1=1 # quarter=48",="7203.1999",="0.0090",="-0.0019",="-0.0299"
="cs_bin_l1=1 # quarter=49",="7220.3474",="0.0154",="-0.0047",="-0.0482"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0382"
="cs_bin_l1=2 # quarter=9",="2665.3478",="0.0083",="-0.0003",="0.0390"
="cs_bin_l1=2 # quarter=10",="4381.4101",="0.0084",="-0.0013",="0.0472"
="cs_bin_l1=2 # quarter=11",="5859.6705",="0.0020",="-0.0021",="0.0461"
="cs_bin_l1=2 # quarter=12",="1883.1849",="0.0067",="-0.0032",="0.0246"
="cs_bin_l1=2 # quarter=13",="4415.8265",="0.0099",="0.0002",="0.0293"
="cs_bin_l1=2 # quarter=14",="6532.8572",="0.0005",="-0.0035",="0.0377"
="cs_bin_l1=2 # quarter=15",="7532.4181",="-0.0093",="-0.0054",="0.0275"
="cs_bin_l1=2 # quarter=16",="2284.3032",="0.0050",="-0.0106",="-0.0031"
="cs_bin_l1=2 # quarter=17",="3646.1900",="0.0015",="-0.0074",="0.0230"
="cs_bin_l1=2 # quarter=18",="3479.1489",="-0.0077",="-0.0118",="0.0058"
="cs_bin_l1=2 # quarter=19",="2943.4312",="-0.0095",="-0.0123",="0.0031"
="cs_bin_l1=2 # quarter=20",="1283.5915",="0.0156",="-0.0144",="-0.0223"
="cs_bin_l1=2 # quarter=21",="328.8196",="0.0160",="-0.0119",="-0.0114"
="cs_bin_l1=2 # quarter=22",="-515.7543",="-0.0035",="-0.0104",="0.0008"
="cs_bin_l1=2 # quarter=23",="-418.4975",="-0.0094",="-0.0101",="0.0010"
="cs_bin_l1=2 # quarter=24",="-932.8693",="-0.0121",="-0.0105",="0.0071"
="cs_bin_l1=2 # quarter=25",="-768.2697",="-0.0069",="-0.0111",="0.0042"
="cs_bin_l1=2 # quarter=26",="-888.5524",="0.0017",="-0.0086",="0.0021"
="cs_bin_l1=2 # quarter=27",="-2093.5264",="-0.0058",="-0.0106",="-0.0001"
="cs_bin_l1=2 # quarter=28",="-2496.5632",="-0.0164",="-0.0082",="0.0154"
="cs_bin_l1=2 # quarter=29",="-1709.9255",="-0.0129",="-0.0119",="0.0038"
="cs_bin_l1=2 # quarter=30",="-2487.9561",="-0.0061",="-0.0134",="-0.0036"
="cs_bin_l1=2 # quarter=31",="-3329.5697",="-0.0076",="-0.0101",="0.0002"
="cs_bin_l1=2 # quarter=32",="-5478.1581",="-0.0007",="-0.0105",="-0.0100"
="cs_bin_l1=2 # quarter=33",="-5420.5153",="0.0057",="-0.0102",="-0.0141"
="cs_bin_l1=2 # quarter=34",="-5595.0445",="0.0063",="-0.0092",="-0.0075"
="cs_bin_l1=2 # quarter=35",="-6458.0541",="0.0016",="-0.0081",="-0.0006"
="cs_bin_l1=2 # quarter=36",="-8225.4571",="0.0036",="-0.0082",="-0.0050"
="cs_bin_l1=2 # quarter=37",="-7782.8114",="0.0083",="-0.0059",="-0.0026"
="cs_bin_l1=2 # quarter=38",="-6437.5029",="-0.0074",="-0.0023",="0.0229"
="cs_bin_l1=2 # quarter=39",="-4821.8796",="-0.0194",="-0.0035",="0.0250"
="cs_bin_l1=2 # quarter=40",="-7530.4214",="-0.0176",="-0.0097",="0.0084"
="cs_bin_l1=2 # quarter=41",="-7423.2880",="-0.0095",="-0.0119",="-0.0062"
="cs_bin_l1=2 # quarter=42",="-6824.2054",="-0.0113",="-0.0090",="0.0191"
="cs_bin_l1=2 # quarter=43",="-6261.7792",="-0.0160",="-0.0099",="0.0162"
="cs_bin_l1=2 # quarter=44",="-11146.3260",="-0.0079",="-0.0118",="0.0006"
="cs_bin_l1=2 # quarter=45",="-10626.0913",="-0.0030",="-0.0103",="0.0096"
="cs_bin_l1=2 # quarter=46",="-9064.3056",="-0.0081",="-0.0067",="0.0278"
="cs_bin_l1=2 # quarter=47",="-8594.9731",="-0.0156",="-0.0095",="0.0211"
="cs_bin_l1=2 # quarter=48",="-12519.4347",="-0.0096",="-0.0092",="0.0109"
="cs_bin_l1=2 # quarter=49",="-13090.4177",="-0.0012",="-0.0118",="0.0000"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0432"
="cs_bin_l1=3 # quarter=9",="2359.1455",="0.0122",="-0.0006",="0.0436"
="cs_bin_l1=3 # quarter=10",="3171.3349",="0.0160",="-0.0030",="0.0397"
="cs_bin_l1=3 # quarter=11",="3461.6531",="0.0046",="-0.0014",="0.0466"
="cs_bin_l1=3 # quarter=12",="5097.4604",="0.0101",="-0.0026",="0.0302"
="cs_bin_l1=3 # quarter=13",="7433.4293",="0.0129",="-0.0021",="0.0353"
="cs_bin_l1=3 # quarter=14",="8138.6605",="0.0005",="-0.0050",="0.0377"
="cs_bin_l1=3 # quarter=15",="7542.9959",="-0.0184",="-0.0089",="0.0256"
="cs_bin_l1=3 # quarter=16",="7196.6112",="-0.0083",="-0.0150",="-0.0013"
="cs_bin_l1=3 # quarter=17",="6665.2218",="-0.0107",="-0.0119",="0.0180"
="cs_bin_l1=3 # quarter=18",="4080.1357",="-0.0244",="-0.0162",="0.0062"
="cs_bin_l1=3 # quarter=19",="1150.3795",="-0.0379",="-0.0166",="0.0055"
="cs_bin_l1=3 # quarter=20",="-1.0523",="-0.0284",="-0.0181",="-0.0042"
="cs_bin_l1=3 # quarter=21",="-1109.2653",="-0.0255",="-0.0170",="-0.0012"
="cs_bin_l1=3 # quarter=22",="-4056.3301",="-0.0363",="-0.0185",="-0.0062"
="cs_bin_l1=3 # quarter=23",="-6821.8477",="-0.0459",="-0.0168",="0.0007"
="cs_bin_l1=3 # quarter=24",="-6323.3046",="-0.0477",="-0.0161",="0.0081"
="cs_bin_l1=3 # quarter=25",="-7127.6292",="-0.0460",="-0.0170",="0.0055"
="cs_bin_l1=3 # quarter=26",="-8562.2871",="-0.0477",="-0.0152",="0.0014"
="cs_bin_l1=3 # quarter=27",="-10075.2758",="-0.0546",="-0.0166",="0.0089"
="cs_bin_l1=3 # quarter=28",="-9096.8199",="-0.0574",="-0.0166",="0.0033"
="cs_bin_l1=3 # quarter=29",="-9414.5934",="-0.0547",="-0.0195",="-0.0062"
="cs_bin_l1=3 # quarter=30",="-10580.1487",="-0.0525",="-0.0198",="-0.0062"
="cs_bin_l1=3 # quarter=31",="-12348.4392",="-0.0568",="-0.0177",="0.0016"
="cs_bin_l1=3 # quarter=32",="-11621.5396",="-0.0501",="-0.0165",="-0.0068"
="cs_bin_l1=3 # quarter=33",="-12119.7964",="-0.0465",="-0.0184",="-0.0130"
="cs_bin_l1=3 # quarter=34",="-12897.7117",="-0.0472",="-0.0173",="-0.0036"
="cs_bin_l1=3 # quarter=35",="-13616.8413",="-0.0510",="-0.0167",="0.0043"
="cs_bin_l1=3 # quarter=36",="-14656.6831",="-0.0456",="-0.0167",="-0.0067"
="cs_bin_l1=3 # quarter=37",="-14965.9591",="-0.0412",="-0.0148",="-0.0032"
="cs_bin_l1=3 # quarter=38",="-15612.6767",="-0.0497",="-0.0119",="0.0148"
="cs_bin_l1=3 # quarter=39",="-15431.8523",="-0.0584",="-0.0106",="0.0186"
="cs_bin_l1=3 # quarter=40",="-17426.9449",="-0.0544",="-0.0163",="0.0017"
="cs_bin_l1=3 # quarter=41",="-17210.4215",="-0.0474",="-0.0184",="-0.0078"
="cs_bin_l1=3 # quarter=42",="-17339.8889",="-0.0504",="-0.0158",="0.0077"
="cs_bin_l1=3 # quarter=43",="-17579.3272",="-0.0548",="-0.0163",="0.0093"
="cs_bin_l1=3 # quarter=44",="-20740.6729",="-0.0473",="-0.0182",="-0.0007"
="cs_bin_l1=3 # quarter=45",="-21140.2246",="-0.0418",="-0.0178",="-0.0026"
="cs_bin_l1=3 # quarter=46",="-20448.1564",="-0.0443",="-0.0144",="0.0179"
="cs_bin_l1=3 # quarter=47",="-20677.7251",="-0.0516",="-0.0165",="0.0109"
="cs_bin_l1=3 # quarter=48",="-23149.8182",="-0.0432",="-0.0156",="0.0070"
="cs_bin_l1=3 # quarter=49",="-23928.8260",="-0.0381",="-0.0191",="0.0000"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0410"
="cs_bin_l1=4 # quarter=9",="1344.5404",="0.0096",="0.0003",="0.0454"
="cs_bin_l1=4 # quarter=10",="557.3019",="0.0152",="-0.0008",="0.0440"
="cs_bin_l1=4 # quarter=11",="-127.7428",="0.0070",="-0.0005",="0.0441"
="cs_bin_l1=4 # quarter=12",="2785.4693",="0.0122",="0.0001",="0.0381"
="cs_bin_l1=4 # quarter=13",="3980.4931",="0.0119",="-0.0010",="0.0335"
="cs_bin_l1=4 # quarter=14",="3778.1577",="0.0021",="-0.0032",="0.0303"
="cs_bin_l1=4 # quarter=15",="2773.9215",="-0.0131",="-0.0056",="0.0198"
="cs_bin_l1=4 # quarter=16",="4918.0793",="-0.0075",="-0.0073",="0.0104"
="cs_bin_l1=4 # quarter=17",="5140.0114",="-0.0116",="-0.0064",="0.0172"
="cs_bin_l1=4 # quarter=18",="3736.5981",="-0.0194",="-0.0080",="0.0102"
="cs_bin_l1=4 # quarter=19",="2761.1522",="-0.0317",="-0.0080",="0.0124"
="cs_bin_l1=4 # quarter=20",="5093.8572",="-0.0302",="-0.0078",="0.0101"
="cs_bin_l1=4 # quarter=21",="4843.4206",="-0.0307",="-0.0067",="0.0166"
="cs_bin_l1=4 # quarter=22",="3016.7686",="-0.0344",="-0.0083",="0.0085"
="cs_bin_l1=4 # quarter=23",="1668.8622",="-0.0400",="-0.0080",="0.0096"
="cs_bin_l1=4 # quarter=24",="3152.9479",="-0.0399",="-0.0071",="0.0166"
="cs_bin_l1=4 # quarter=25",="2444.4125",="-0.0412",="-0.0081",="0.0098"
="cs_bin_l1=4 # quarter=26",="765.8143",="-0.0446",="-0.0067",="0.0103"
="cs_bin_l1=4 # quarter=27",="-600.0728",="-0.0497",="-0.0081",="0.0137"
="cs_bin_l1=4 # quarter=28",="592.0082",="-0.0484",="-0.0078",="0.0105"
="cs_bin_l1=4 # quarter=29",="-154.9009",="-0.0468",="-0.0095",="0.0037"
="cs_bin_l1=4 # quarter=30",="-1734.9636",="-0.0485",="-0.0097",="0.0045"
="cs_bin_l1=4 # quarter=31",="-2777.8716",="-0.0514",="-0.0095",="0.0064"
="cs_bin_l1=4 # quarter=32",="-2022.8332",="-0.0483",="-0.0081",="0.0083"
="cs_bin_l1=4 # quarter=33",="-2880.7487",="-0.0475",="-0.0091",="0.0050"
="cs_bin_l1=4 # quarter=34",="-3820.6968",="-0.0490",="-0.0093",="0.0064"
="cs_bin_l1=4 # quarter=35",="-4293.7024",="-0.0521",="-0.0089",="0.0030"
="cs_bin_l1=4 # quarter=36",="-5404.2584",="-0.0488",="-0.0095",="0.0043"
="cs_bin_l1=4 # quarter=37",="-5594.4836",="-0.0468",="-0.0074",="0.0082"
="cs_bin_l1=4 # quarter=38",="-7052.3161",="-0.0508",="-0.0080",="0.0116"
="cs_bin_l1=4 # quarter=39",="-7172.8951",="-0.0547",="-0.0062",="0.0098"
="cs_bin_l1=4 # quarter=40",="-7715.9615",="-0.0531",="-0.0089",="0.0056"
="cs_bin_l1=4 # quarter=41",="-8494.2747",="-0.0503",="-0.0098",="0.0040"
="cs_bin_l1=4 # quarter=42",="-8804.3800",="-0.0509",="-0.0093",="0.0054"
="cs_bin_l1=4 # quarter=43",="-8820.8575",="-0.0510",="-0.0099",="0.0002"
="cs_bin_l1=4 # quarter=44",="-9767.8251",="-0.0481",="-0.0098",="0.0055"
="cs_bin_l1=4 # quarter=45",="-10107.3419",="-0.0451",="-0.0103",="0.0017"
="cs_bin_l1=4 # quarter=46",="-10574.5257",="-0.0450",="-0.0098",="0.0031"
="cs_bin_l1=4 # quarter=47",="-11150.9254",="-0.0459",="-0.0100",="0.0040"
="cs_bin_l1=4 # quarter=48",="-11540.9265",="-0.0405",="-0.0097",="0.0019"
="cs_bin_l1=4 # quarter=49",="-11610.9588",="-0.0404",="-0.0112",="0.0000"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0215"
="cs_bin_l1=5 # quarter=9",="440.1987",="0.0099",="0.0009",="0.0214"
="cs_bin_l1=5 # quarter=10",="-670.7609",="0.0133",="0.0001",="0.0194"
="cs_bin_l1=5 # quarter=11",="-785.6336",="0.0080",="0.0005",="0.0197"
="cs_bin_l1=5 # quarter=12",="2038.0665",="0.0094",="0.0017",="0.0235"
="cs_bin_l1=5 # quarter=13",="3055.3867",="0.0087",="0.0015",="0.0213"
="cs_bin_l1=5 # quarter=14",="2331.7893",="-0.0011",="0.0004",="0.0192"
="cs_bin_l1=5 # quarter=15",="2096.6152",="-0.0133",="-0.0015",="0.0094"
="cs_bin_l1=5 # quarter=16",="4397.7254",="-0.0070",="-0.0020",="0.0066"
="cs_bin_l1=5 # quarter=17",="4422.6531",="-0.0119",="-0.0012",="0.0111"
="cs_bin_l1=5 # quarter=18",="4033.6516",="-0.0159",="-0.0017",="0.0090"
="cs_bin_l1=5 # quarter=19",="3214.2218",="-0.0288",="-0.0021",="0.0088"
="cs_bin_l1=5 # quarter=20",="6579.5183",="-0.0299",="-0.0022",="0.0051"
="cs_bin_l1=5 # quarter=21",="6624.7471",="-0.0281",="-0.0010",="0.0159"
="cs_bin_l1=5 # quarter=22",="5436.9212",="-0.0317",="-0.0022",="0.0086"
="cs_bin_l1=5 # quarter=23",="4537.9628",="-0.0348",="-0.0023",="0.0107"
="cs_bin_l1=5 # quarter=24",="7456.2135",="-0.0336",="-0.0014",="0.0115"
="cs_bin_l1=5 # quarter=25",="6896.8136",="-0.0355",="-0.0012",="0.0154"
="cs_bin_l1=5 # quarter=26",="5155.3587",="-0.0383",="-0.0015",="0.0045"
="cs_bin_l1=5 # quarter=27",="3633.9545",="-0.0439",="-0.0026",="0.0092"
="cs_bin_l1=5 # quarter=28",="5325.3229",="-0.0414",="-0.0017",="0.0092"
="cs_bin_l1=5 # quarter=29",="5083.4615",="-0.0408",="-0.0035",="0.0002"
="cs_bin_l1=5 # quarter=30",="4132.6570",="-0.0422",="-0.0034",="0.0021"
="cs_bin_l1=5 # quarter=31",="3262.6797",="-0.0451",="-0.0038",="0.0016"
="cs_bin_l1=5 # quarter=32",="4021.8515",="-0.0434",="-0.0026",="0.0031"
="cs_bin_l1=5 # quarter=33",="2898.4618",="-0.0433",="-0.0029",="0.0013"
="cs_bin_l1=5 # quarter=34",="1394.8557",="-0.0437",="-0.0029",="0.0015"
="cs_bin_l1=5 # quarter=35",="284.4062",="-0.0470",="-0.0035",="-0.0006"
="cs_bin_l1=5 # quarter=36",="-34.1514",="-0.0447",="-0.0034",="0.0064"
="cs_bin_l1=5 # quarter=37",="180.0463",="-0.0443",="-0.0017",="0.0107"
="cs_bin_l1=5 # quarter=38",="-1458.1742",="-0.0470",="-0.0038",="0.0065"
="cs_bin_l1=5 # quarter=39",="-1786.1854",="-0.0492",="-0.0021",="-0.0017"
="cs_bin_l1=5 # quarter=40",="-1488.8459",="-0.0483",="-0.0027",="0.0002"
="cs_bin_l1=5 # quarter=41",="-1721.7991",="-0.0487",="-0.0034",="0.0032"
="cs_bin_l1=5 # quarter=42",="-2550.0675",="-0.0471",="-0.0037",="0.0004"
="cs_bin_l1=5 # quarter=43",="-3272.3732",="-0.0466",="-0.0047",="-0.0051"
="cs_bin_l1=5 # quarter=44",="-3091.7169",="-0.0429",="-0.0044",="-0.0017"
="cs_bin_l1=5 # quarter=45",="-4054.6753",="-0.0420",="-0.0047",="-0.0030"
="cs_bin_l1=5 # quarter=46",="-4820.4632",="-0.0382",="-0.0047",="0.0031"
="cs_bin_l1=5 # quarter=47",="-6027.7991",="-0.0375",="-0.0044",="-0.0018"
="cs_bin_l1=5 # quarter=48",="-5166.8482",="-0.0347",="-0.0042",="-0.0010"
="cs_bin_l1=5 # quarter=49",="-5956.9950",="-0.0361",="-0.0045",="0.0000"
="Constant",="-61027.1578",="0.0160",="0.0120",="0.1775"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.2971",="0.0258",="0.0089",="0.0307"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_age_bin_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="12033.6639",="0.0166",="0.0046",="-0.0325"
="cs_bin_l1=3",="17288.8912",="0.0551",="0.0073",="-0.0720"
="cs_bin_l1=4",="6648.0476",="0.0385",="-0.0052",="-0.1231"
="cs_bin_l1=5",="4472.9054",="0.0304",="-0.0113",="-0.1507"
="cs_bin_l1=1 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # 30-39",="82747.7210",="0.0379",="0.0155",="-0.0078"
="cs_bin_l1=1 # 40-49",="87520.2484",="0.0178",="0.0082",="-0.0210"
="cs_bin_l1=1 # 50-59",="55167.8736",="-0.0000",="0.0010",="-0.0306"
="cs_bin_l1=1 # 60-69",="28072.8984",="-0.0136",="-0.0046",="-0.0387"
="cs_bin_l1=1 # 70+",="-563.7010",="-0.0299",="-0.0114",="-0.0587"
="cs_bin_l1=2 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # 30-39",="69370.6554",="0.0407",="0.0106",="-0.0125"
="cs_bin_l1=2 # 40-49",="89170.6691",="0.0360",="0.0079",="-0.0261"
="cs_bin_l1=2 # 50-59",="74608.4584",="0.0223",="0.0050",="-0.0297"
="cs_bin_l1=2 # 60-69",="51021.4500",="0.0075",="0.0012",="-0.0322"
="cs_bin_l1=2 # 70+",="13504.7681",="-0.0175",="-0.0056",="-0.0460"
="cs_bin_l1=3 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # 30-39",="44138.4938",="0.0412",="0.0091",="0.0007"
="cs_bin_l1=3 # 40-49",="60992.8626",="0.0371",="0.0087",="-0.0039"
="cs_bin_l1=3 # 50-59",="55761.6210",="0.0241",="0.0065",="-0.0080"
="cs_bin_l1=3 # 60-69",="42769.9778",="0.0117",="0.0037",="-0.0124"
="cs_bin_l1=3 # 70+",="18269.1922",="-0.0097",="-0.0007",="-0.0171"
="cs_bin_l1=4 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # 30-39",="18641.6887",="0.0277",="0.0049",="0.0095"
="cs_bin_l1=4 # 40-49",="30950.6073",="0.0266",="0.0071",="0.0148"
="cs_bin_l1=4 # 50-59",="31928.1137",="0.0210",="0.0076",="0.0171"
="cs_bin_l1=4 # 60-69",="29144.4130",="0.0164",="0.0069",="0.0173"
="cs_bin_l1=4 # 70+",="19907.9210",="0.0067",="0.0047",="0.0123"
="cs_bin_l1=5 # 18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # 30-39",="11949.9447",="0.0221",="0.0037",="0.0112"
="cs_bin_l1=5 # 40-49",="22674.3098",="0.0246",="0.0065",="0.0182"
="cs_bin_l1=5 # 50-59",="26873.3059",="0.0227",="0.0076",="0.0218"
="cs_bin_l1=5 # 60-69",="28972.1091",="0.0228",="0.0078",="0.0218"
="cs_bin_l1=5 # 70+",="21158.3907",="0.0171",="0.0061",="0.0238"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="1833.8907",="0.0043",="-0.0007",="-0.0159"
="cs_bin_l1=1 # quarter=10",="2747.7296",="0.0039",="-0.0016",="-0.0033"
="cs_bin_l1=1 # quarter=11",="4108.4786",="0.0010",="-0.0017",="0.0125"
="cs_bin_l1=1 # quarter=12",="4447.5006",="0.0046",="-0.0018",="-0.0136"
="cs_bin_l1=1 # quarter=13",="7941.8788",="0.0075",="0.0075",="-0.0112"
="cs_bin_l1=1 # quarter=14",="9158.6822",="0.0033",="-0.0008",="-0.0008"
="cs_bin_l1=1 # quarter=15",="11001.3820",="-0.0007",="-0.0014",="-0.0113"
="cs_bin_l1=1 # quarter=16",="10589.1912",="0.0122",="-0.0052",="-0.0550"
="cs_bin_l1=1 # quarter=17",="13288.8122",="0.0119",="-0.0006",="-0.0039"
="cs_bin_l1=1 # quarter=18",="13742.2934",="0.0058",="-0.0039",="-0.0204"
="cs_bin_l1=1 # quarter=19",="14454.6192",="0.0095",="-0.0055",="-0.0448"
="cs_bin_l1=1 # quarter=20",="13805.0433",="0.0418",="-0.0071",="-0.0886"
="cs_bin_l1=1 # quarter=21",="14266.9485",="0.0396",="-0.0008",="-0.0401"
="cs_bin_l1=1 # quarter=22",="14222.1054",="0.0146",="0.0037",="-0.0096"
="cs_bin_l1=1 # quarter=23",="14734.7575",="0.0140",="0.0009",="-0.0351"
="cs_bin_l1=1 # quarter=24",="14482.8825",="0.0129",="-0.0007",="-0.0361"
="cs_bin_l1=1 # quarter=25",="15589.2597",="0.0193",="-0.0007",="-0.0406"
="cs_bin_l1=1 # quarter=26",="14639.4948",="0.0366",="-0.0012",="-0.0591"
="cs_bin_l1=1 # quarter=27",="13635.6923",="0.0297",="0.0028",="-0.0312"
="cs_bin_l1=1 # quarter=28",="15195.5089",="0.0106",="0.0102",="0.0087"
="cs_bin_l1=1 # quarter=29",="17477.4442",="0.0132",="0.0019",="-0.0239"
="cs_bin_l1=1 # quarter=30",="16628.4226",="0.0255",="-0.0036",="-0.0611"
="cs_bin_l1=1 # quarter=31",="16204.4010",="0.0266",="0.0018",="-0.0466"
="cs_bin_l1=1 # quarter=32",="15221.2151",="0.0314",="0.0051",="-0.0379"
="cs_bin_l1=1 # quarter=33",="16786.4063",="0.0363",="0.0063",="-0.0355"
="cs_bin_l1=1 # quarter=34",="16188.6107",="0.0391",="0.0048",="-0.0474"
="cs_bin_l1=1 # quarter=35",="17143.3520",="0.0359",="0.0084",="-0.0223"
="cs_bin_l1=1 # quarter=36",="16026.2039",="0.0327",="0.0085",="-0.0305"
="cs_bin_l1=1 # quarter=37",="17158.8500",="0.0336",="0.0110",="-0.0251"
="cs_bin_l1=1 # quarter=38",="17912.7221",="0.0141",="0.0137",="0.0105"
="cs_bin_l1=1 # quarter=39",="19696.4437",="0.0034",="0.0074",="0.0135"
="cs_bin_l1=1 # quarter=40",="19792.0059",="0.0045",="-0.0002",="-0.0303"
="cs_bin_l1=1 # quarter=41",="21539.3969",="0.0110",="-0.0025",="-0.0561"
="cs_bin_l1=1 # quarter=42",="21274.0441",="0.0086",="-0.0017",="-0.0339"
="cs_bin_l1=1 # quarter=43",="23263.8438",="0.0066",="-0.0013",="-0.0142"
="cs_bin_l1=1 # quarter=44",="22615.3537",="0.0142",="-0.0040",="-0.0466"
="cs_bin_l1=1 # quarter=45",="24261.6016",="0.0168",="-0.0010",="-0.0232"
="cs_bin_l1=1 # quarter=46",="24679.4884",="0.0129",="0.0021",="-0.0034"
="cs_bin_l1=1 # quarter=47",="25094.4255",="0.0063",="-0.0015",="-0.0115"
="cs_bin_l1=1 # quarter=48",="25141.9505",="0.0123",="-0.0010",="-0.0315"
="cs_bin_l1=1 # quarter=49",="25706.3540",="0.0189",="-0.0038",="-0.0498"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="1445.7347",="0.0080",="-0.0004",="0.0008"
="cs_bin_l1=2 # quarter=10",="3221.5137",="0.0082",="-0.0014",="0.0089"
="cs_bin_l1=2 # quarter=11",="4634.5397",="0.0018",="-0.0022",="0.0078"
="cs_bin_l1=2 # quarter=12",="4565.1742",="0.0073",="-0.0030",="-0.0135"
="cs_bin_l1=2 # quarter=13",="5808.7787",="0.0102",="0.0003",="-0.0088"
="cs_bin_l1=2 # quarter=14",="8002.0344",="0.0008",="-0.0035",="-0.0004"
="cs_bin_l1=2 # quarter=15",="8905.9786",="-0.0090",="-0.0053",="-0.0106"
="cs_bin_l1=2 # quarter=16",="8102.8711",="0.0064",="-0.0103",="-0.0410"
="cs_bin_l1=2 # quarter=17",="7708.0180",="0.0025",="-0.0072",="-0.0149"
="cs_bin_l1=2 # quarter=18",="7369.1501",="-0.0068",="-0.0116",="-0.0322"
="cs_bin_l1=2 # quarter=19",="6516.4664",="-0.0087",="-0.0121",="-0.0349"
="cs_bin_l1=2 # quarter=20",="4887.9622",="0.0164",="-0.0142",="-0.0602"
="cs_bin_l1=2 # quarter=21",="2710.2510",="0.0165",="-0.0117",="-0.0493"
="cs_bin_l1=2 # quarter=22",="1987.5740",="-0.0029",="-0.0103",="-0.0371"
="cs_bin_l1=2 # quarter=23",="1888.2776",="-0.0088",="-0.0100",="-0.0369"
="cs_bin_l1=2 # quarter=24",="1920.1003",="-0.0115",="-0.0103",="-0.0308"
="cs_bin_l1=2 # quarter=25",="767.6819",="-0.0066",="-0.0110",="-0.0337"
="cs_bin_l1=2 # quarter=26",="649.7805",="0.0021",="-0.0085",="-0.0357"
="cs_bin_l1=2 # quarter=27",="-654.7917",="-0.0055",="-0.0106",="-0.0379"
="cs_bin_l1=2 # quarter=28",="228.3193",="-0.0158",="-0.0080",="-0.0225"
="cs_bin_l1=2 # quarter=29",="-565.9538",="-0.0126",="-0.0118",="-0.0342"
="cs_bin_l1=2 # quarter=30",="-1817.1085",="-0.0059",="-0.0133",="-0.0415"
="cs_bin_l1=2 # quarter=31",="-2911.6507",="-0.0075",="-0.0101",="-0.0377"
="cs_bin_l1=2 # quarter=32",="-3019.2142",="-0.0002",="-0.0103",="-0.0479"
="cs_bin_l1=2 # quarter=33",="-4292.0415",="0.0060",="-0.0102",="-0.0520"
="cs_bin_l1=2 # quarter=34",="-5032.0328",="0.0065",="-0.0092",="-0.0454"
="cs_bin_l1=2 # quarter=35",="-5582.3489",="0.0019",="-0.0081",="-0.0385"
="cs_bin_l1=2 # quarter=36",="-5937.6820",="0.0041",="-0.0081",="-0.0429"
="cs_bin_l1=2 # quarter=37",="-7025.2811",="0.0085",="-0.0059",="-0.0405"
="cs_bin_l1=2 # quarter=38",="-5487.1097",="-0.0072",="-0.0022",="-0.0150"
="cs_bin_l1=2 # quarter=39",="-4282.9766",="-0.0193",="-0.0035",="-0.0130"
="cs_bin_l1=2 # quarter=40",="-3262.5166",="-0.0166",="-0.0095",="-0.0296"
="cs_bin_l1=2 # quarter=41",="-5096.6912",="-0.0089",="-0.0117",="-0.0443"
="cs_bin_l1=2 # quarter=42",="-4287.8863",="-0.0107",="-0.0089",="-0.0190"
="cs_bin_l1=2 # quarter=43",="-4192.2652",="-0.0155",="-0.0098",="-0.0218"
="cs_bin_l1=2 # quarter=44",="-4325.9487",="-0.0063",="-0.0114",="-0.0374"
="cs_bin_l1=2 # quarter=45",="-5892.9932",="-0.0019",="-0.0100",="-0.0284"
="cs_bin_l1=2 # quarter=46",="-4162.2318",="-0.0070",="-0.0064",="-0.0101"
="cs_bin_l1=2 # quarter=47",="-3971.5373",="-0.0145",="-0.0093",="-0.0169"
="cs_bin_l1=2 # quarter=48",="-2772.5823",="-0.0074",="-0.0087",="-0.0270"
="cs_bin_l1=2 # quarter=49",="-4057.7846",="0.0009",="-0.0113",="-0.0379"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="1133.2922",="0.0118",="-0.0007",="0.0004"
="cs_bin_l1=3 # quarter=10",="3170.8848",="0.0160",="-0.0030",="-0.0035"
="cs_bin_l1=3 # quarter=11",="5123.8542",="0.0051",="-0.0013",="0.0033"
="cs_bin_l1=3 # quarter=12",="6950.4311",="0.0106",="-0.0025",="-0.0129"
="cs_bin_l1=3 # quarter=13",="8175.5201",="0.0131",="-0.0020",="-0.0078"
="cs_bin_l1=3 # quarter=14",="9898.2648",="0.0010",="-0.0049",="-0.0054"
="cs_bin_l1=3 # quarter=15",="11125.4020",="-0.0174",="-0.0087",="-0.0175"
="cs_bin_l1=3 # quarter=16",="10968.6787",="-0.0071",="-0.0147",="-0.0441"
="cs_bin_l1=3 # quarter=17",="9182.8573",="-0.0100",="-0.0118",="-0.0249"
="cs_bin_l1=3 # quarter=18",="7919.8775",="-0.0232",="-0.0160",="-0.0368"
="cs_bin_l1=3 # quarter=19",="6433.1898",="-0.0364",="-0.0162",="-0.0373"
="cs_bin_l1=3 # quarter=20",="3244.7017",="-0.0274",="-0.0178",="-0.0469"
="cs_bin_l1=3 # quarter=21",="999.1731",="-0.0248",="-0.0169",="-0.0440"
="cs_bin_l1=3 # quarter=22",="-1770.0450",="-0.0357",="-0.0183",="-0.0490"
="cs_bin_l1=3 # quarter=23",="-4256.0133",="-0.0452",="-0.0166",="-0.0421"
="cs_bin_l1=3 # quarter=24",="-5184.5399",="-0.0474",="-0.0160",="-0.0347"
="cs_bin_l1=3 # quarter=25",="-7286.4354",="-0.0461",="-0.0170",="-0.0374"
="cs_bin_l1=3 # quarter=26",="-8735.5297",="-0.0478",="-0.0152",="-0.0414"
="cs_bin_l1=3 # quarter=27",="-9902.9073",="-0.0546",="-0.0166",="-0.0338"
="cs_bin_l1=3 # quarter=28",="-9484.2499",="-0.0575",="-0.0166",="-0.0395"
="cs_bin_l1=3 # quarter=29",="-10482.6157",="-0.0550",="-0.0196",="-0.0491"
="cs_bin_l1=3 # quarter=30",="-11598.8244",="-0.0528",="-0.0199",="-0.0491"
="cs_bin_l1=3 # quarter=31",="-12949.2824",="-0.0569",="-0.0178",="-0.0413"
="cs_bin_l1=3 # quarter=32",="-12334.3417",="-0.0503",="-0.0166",="-0.0496"
="cs_bin_l1=3 # quarter=33",="-13819.1488",="-0.0470",="-0.0185",="-0.0558"
="cs_bin_l1=3 # quarter=34",="-14167.8725",="-0.0475",="-0.0174",="-0.0465"
="cs_bin_l1=3 # quarter=35",="-14373.2986",="-0.0512",="-0.0167",="-0.0385"
="cs_bin_l1=3 # quarter=36",="-14688.2208",="-0.0456",="-0.0167",="-0.0494"
="cs_bin_l1=3 # quarter=37",="-16097.1536",="-0.0415",="-0.0149",="-0.0461"
="cs_bin_l1=3 # quarter=38",="-16116.9565",="-0.0499",="-0.0119",="-0.0280"
="cs_bin_l1=3 # quarter=39",="-15451.1229",="-0.0584",="-0.0106",="-0.0243"
="cs_bin_l1=3 # quarter=40",="-15489.4387",="-0.0539",="-0.0162",="-0.0412"
="cs_bin_l1=3 # quarter=41",="-16216.1195",="-0.0471",="-0.0184",="-0.0509"
="cs_bin_l1=3 # quarter=42",="-16355.1304",="-0.0501",="-0.0157",="-0.0353"
="cs_bin_l1=3 # quarter=43",="-16297.8948",="-0.0544",="-0.0162",="-0.0337"
="cs_bin_l1=3 # quarter=44",="-16408.7407",="-0.0460",="-0.0179",="-0.0436"
="cs_bin_l1=3 # quarter=45",="-17968.9698",="-0.0408",="-0.0176",="-0.0455"
="cs_bin_l1=3 # quarter=46",="-17152.7731",="-0.0433",="-0.0142",="-0.0251"
="cs_bin_l1=3 # quarter=47",="-17364.3347",="-0.0507",="-0.0163",="-0.0321"
="cs_bin_l1=3 # quarter=48",="-17041.2072",="-0.0414",="-0.0152",="-0.0359"
="cs_bin_l1=3 # quarter=49",="-18310.7707",="-0.0364",="-0.0187",="-0.0429"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="918.6707",="0.0094",="0.0003",="0.0043"
="cs_bin_l1=4 # quarter=10",="1611.5222",="0.0156",="-0.0007",="0.0030"
="cs_bin_l1=4 # quarter=11",="2566.6841",="0.0080",="-0.0002",="0.0031"
="cs_bin_l1=4 # quarter=12",="2968.7408",="0.0122",="0.0002",="-0.0027"
="cs_bin_l1=4 # quarter=13",="4051.2633",="0.0120",="-0.0010",="-0.0073"
="cs_bin_l1=4 # quarter=14",="5282.7004",="0.0027",="-0.0030",="-0.0105"
="cs_bin_l1=4 # quarter=15",="5606.5744",="-0.0120",="-0.0053",="-0.0208"
="cs_bin_l1=4 # quarter=16",="6318.8169",="-0.0069",="-0.0072",="-0.0302"
="cs_bin_l1=4 # quarter=17",="6636.4444",="-0.0110",="-0.0063",="-0.0233"
="cs_bin_l1=4 # quarter=18",="6541.7542",="-0.0183",="-0.0077",="-0.0303"
="cs_bin_l1=4 # quarter=19",="6729.3018",="-0.0301",="-0.0076",="-0.0280"
="cs_bin_l1=4 # quarter=20",="7303.8122",="-0.0293",="-0.0076",="-0.0302"
="cs_bin_l1=4 # quarter=21",="7152.1210",="-0.0297",="-0.0064",="-0.0235"
="cs_bin_l1=4 # quarter=22",="6354.9163",="-0.0330",="-0.0079",="-0.0314"
="cs_bin_l1=4 # quarter=23",="5974.6937",="-0.0383",="-0.0076",="-0.0302"
="cs_bin_l1=4 # quarter=24",="5397.8707",="-0.0390",="-0.0068",="-0.0234"
="cs_bin_l1=4 # quarter=25",="4712.0494",="-0.0402",="-0.0079",="-0.0302"
="cs_bin_l1=4 # quarter=26",="3722.7404",="-0.0434",="-0.0065",="-0.0294"
="cs_bin_l1=4 # quarter=27",="3025.5274",="-0.0482",="-0.0078",="-0.0259"
="cs_bin_l1=4 # quarter=28",="2506.8933",="-0.0476",="-0.0076",="-0.0295"
="cs_bin_l1=4 # quarter=29",="1673.7769",="-0.0460",="-0.0093",="-0.0364"
="cs_bin_l1=4 # quarter=30",="617.3163",="-0.0475",="-0.0094",="-0.0356"
="cs_bin_l1=4 # quarter=31",="-100.5773",="-0.0503",="-0.0092",="-0.0337"
="cs_bin_l1=4 # quarter=32",="-429.0218",="-0.0476",="-0.0079",="-0.0318"
="cs_bin_l1=4 # quarter=33",="-1331.3943",="-0.0468",="-0.0090",="-0.0351"
="cs_bin_l1=4 # quarter=34",="-1813.2694",="-0.0482",="-0.0091",="-0.0338"
="cs_bin_l1=4 # quarter=35",="-2497.1304",="-0.0514",="-0.0088",="-0.0371"
="cs_bin_l1=4 # quarter=36",="-3451.5325",="-0.0480",="-0.0093",="-0.0359"
="cs_bin_l1=4 # quarter=37",="-3525.1437",="-0.0459",="-0.0072",="-0.0319"
="cs_bin_l1=4 # quarter=38",="-5055.5185",="-0.0500",="-0.0078",="-0.0288"
="cs_bin_l1=4 # quarter=39",="-4918.8536",="-0.0538",="-0.0060",="-0.0307"
="cs_bin_l1=4 # quarter=40",="-4591.2760",="-0.0519",="-0.0086",="-0.0348"
="cs_bin_l1=4 # quarter=41",="-5349.1282",="-0.0491",="-0.0095",="-0.0365"
="cs_bin_l1=4 # quarter=42",="-5539.6336",="-0.0496",="-0.0090",="-0.0352"
="cs_bin_l1=4 # quarter=43",="-5401.9816",="-0.0497",="-0.0096",="-0.0405"
="cs_bin_l1=4 # quarter=44",="-6162.2641",="-0.0468",="-0.0095",="-0.0352"
="cs_bin_l1=4 # quarter=45",="-6513.4345",="-0.0437",="-0.0100",="-0.0391"
="cs_bin_l1=4 # quarter=46",="-6930.9214",="-0.0436",="-0.0095",="-0.0377"
="cs_bin_l1=4 # quarter=47",="-7394.0522",="-0.0445",="-0.0097",="-0.0368"
="cs_bin_l1=4 # quarter=48",="-7344.2760",="-0.0389",="-0.0093",="-0.0389"
="cs_bin_l1=4 # quarter=49",="-7751.9181",="-0.0389",="-0.0108",="-0.0409"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="245.7696",="0.0098",="0.0009",="0.0001"
="cs_bin_l1=5 # quarter=10",="24.5499",="0.0136",="0.0002",="-0.0019"
="cs_bin_l1=5 # quarter=11",="1129.6479",="0.0088",="0.0007",="-0.0015"
="cs_bin_l1=5 # quarter=12",="2184.8029",="0.0095",="0.0018",="0.0022"
="cs_bin_l1=5 # quarter=13",="3276.9655",="0.0088",="0.0016",="0.0002"
="cs_bin_l1=5 # quarter=14",="3438.1872",="-0.0006",="0.0006",="-0.0017"
="cs_bin_l1=5 # quarter=15",="4592.9459",="-0.0122",="-0.0012",="-0.0115"
="cs_bin_l1=5 # quarter=16",="5497.7158",="-0.0065",="-0.0019",="-0.0145"
="cs_bin_l1=5 # quarter=17",="5786.1029",="-0.0113",="-0.0010",="-0.0097"
="cs_bin_l1=5 # quarter=18",="6650.1766",="-0.0147",="-0.0014",="-0.0114"
="cs_bin_l1=5 # quarter=19",="7184.5185",="-0.0270",="-0.0016",="-0.0111"
="cs_bin_l1=5 # quarter=20",="8270.6315",="-0.0290",="-0.0020",="-0.0152"
="cs_bin_l1=5 # quarter=21",="9565.3479",="-0.0267",="-0.0006",="-0.0037"
="cs_bin_l1=5 # quarter=22",="9550.1077",="-0.0298",="-0.0016",="-0.0105"
="cs_bin_l1=5 # quarter=23",="9749.5785",="-0.0324",="-0.0017",="-0.0081"
="cs_bin_l1=5 # quarter=24",="10338.1559",="-0.0322",="-0.0010",="-0.0080"
="cs_bin_l1=5 # quarter=25",="10427.7658",="-0.0338",="-0.0007",="-0.0039"
="cs_bin_l1=5 # quarter=26",="9103.9041",="-0.0364",="-0.0010",="-0.0145"
="cs_bin_l1=5 # quarter=27",="8006.9128",="-0.0419",="-0.0021",="-0.0094"
="cs_bin_l1=5 # quarter=28",="8253.2114",="-0.0400",="-0.0014",="-0.0108"
="cs_bin_l1=5 # quarter=29",="8124.6370",="-0.0394",="-0.0031",="-0.0196"
="cs_bin_l1=5 # quarter=30",="7277.7550",="-0.0407",="-0.0030",="-0.0178"
="cs_bin_l1=5 # quarter=31",="6722.3433",="-0.0436",="-0.0034",="-0.0186"
="cs_bin_l1=5 # quarter=32",="6499.0364",="-0.0422",="-0.0023",="-0.0173"
="cs_bin_l1=5 # quarter=33",="5165.7401",="-0.0423",="-0.0026",="-0.0191"
="cs_bin_l1=5 # quarter=34",="4154.0417",="-0.0424",="-0.0026",="-0.0190"
="cs_bin_l1=5 # quarter=35",="2436.1440",="-0.0460",="-0.0032",="-0.0214"
="cs_bin_l1=5 # quarter=36",="2270.3505",="-0.0436",="-0.0031",="-0.0141"
="cs_bin_l1=5 # quarter=37",="2353.4112",="-0.0434",="-0.0015",="-0.0098"
="cs_bin_l1=5 # quarter=38",="910.4864",="-0.0460",="-0.0035",="-0.0140"
="cs_bin_l1=5 # quarter=39",="922.7256",="-0.0480",="-0.0018",="-0.0224"
="cs_bin_l1=5 # quarter=40",="878.0729",="-0.0473",="-0.0024",="-0.0208"
="cs_bin_l1=5 # quarter=41",="898.8172",="-0.0476",="-0.0031",="-0.0178"
="cs_bin_l1=5 # quarter=42",="-64.9745",="-0.0461",="-0.0034",="-0.0207"
="cs_bin_l1=5 # quarter=43",="-117.8811",="-0.0453",="-0.0044",="-0.0262"
="cs_bin_l1=5 # quarter=44",="-87.7262",="-0.0416",="-0.0040",="-0.0228"
="cs_bin_l1=5 # quarter=45",="-933.2944",="-0.0407",="-0.0044",="-0.0242"
="cs_bin_l1=5 # quarter=46",="-1226.2731",="-0.0367",="-0.0043",="-0.0183"
="cs_bin_l1=5 # quarter=47",="-1628.5027",="-0.0356",="-0.0039",="-0.0231"
="cs_bin_l1=5 # quarter=48",="-2000.7489",="-0.0333",="-0.0039",="-0.0226"
="cs_bin_l1=5 # quarter=49",="-2727.6167",="-0.0348",="-0.0041",="-0.0215"
="Constant",="3849.8901",="0.0283",="0.0150",="0.1730"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.1308",="0.0213",="0.0078",="0.0305"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_age_bin_no_income_quarter_only_interaction.csv <==
\label{tab: vulnerable_populations},,,,,,,,
,(1),(2),(3),(4),(5),(6),(5),(6)
,mtf5020,mortgage_inquiry,mortgage_origination,mortgage_origination,has_mortgage,mtf5020,has_mortgage,mtf5020
,b,b,b,b,b,b,b,b
cs_bin_l1=1,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=2,20126.6922,0.0327,0.0072,-0.0308,0.0124,52505.5368,0.0124,52505.5368
cs_bin_l1=3,9405.4332,0.0726,0.0104,-0.0547,-0.0433,60276.6487,-0.0433,60276.6487
cs_bin_l1=4,-18646.5703,0.0500,-0.0033,-0.0931,-0.1894,39191.9748,-0.1894,39191.9748
cs_bin_l1=5,-24759.5746,0.0398,-0.0103,-0.1200,-0.2370,31269.9945,-0.2370,31269.9945
18-29,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
30-39,48881.8089,0.0366,0.0091,-0.0020,0.2153,33605.0917,0.2153,33605.0917
40-49,65633.6939,0.0318,0.0082,-0.0087,0.2912,30082.1536,0.2912,30082.1536
50-59,53565.8304,0.0192,0.0052,-0.0131,0.2688,8055.5543,0.2688,8055.5543
60-69,32022.6545,0.0056,0.0007,-0.0183,0.1661,-6932.7174,0.1661,-6932.7174
70+,-30.8099,-0.0148,-0.0062,-0.0329,-0.0078,-34368.8869,-0.0078,-34368.8869
cs_bin_l1=1 # quarter=8,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=1 # quarter=9,1853.6730,0.0044,-0.0007,-0.0159,0.0049,2879.8687,0.0049,2879.8687
cs_bin_l1=1 # quarter=10,2747.3941,0.0039,-0.0016,-0.0033,0.0087,4673.7868,0.0087,4673.7868
cs_bin_l1=1 # quarter=11,4031.6215,0.0009,-0.0017,0.0123,0.0104,7341.4859,0.0104,7341.4859
cs_bin_l1=1 # quarter=12,4263.0368,0.0045,-0.0019,-0.0137,0.0067,9602.1179,0.0067,9602.1179
cs_bin_l1=1 # quarter=13,7805.7267,0.0074,0.0074,-0.0113,0.0208,13087.9829,0.0208,13087.9829
cs_bin_l1=1 # quarter=14,8934.6870,0.0031,-0.0009,-0.0010,0.0230,15445.4463,0.0230,15445.4463
cs_bin_l1=1 # quarter=15,10737.4976,-0.0009,-0.0015,-0.0116,0.0277,18376.5161,0.0277,18376.5161
cs_bin_l1=1 # quarter=16,10171.7334,0.0119,-0.0053,-0.0551,0.0272,17957.4711,0.0272,17957.4711
cs_bin_l1=1 # quarter=17,12909.4840,0.0116,-0.0007,-0.0039,0.0324,22225.9236,0.0324,22225.9236
cs_bin_l1=1 # quarter=18,13378.7252,0.0055,-0.0041,-0.0204,0.0354,22468.6950,0.0354,22468.6950
cs_bin_l1=1 # quarter=19,13947.7655,0.0091,-0.0057,-0.0449,0.0351,24297.5470,0.0351,24297.5470
cs_bin_l1=1 # quarter=20,13177.7090,0.0413,-0.0073,-0.0887,0.0318,23905.1970,0.0318,23905.1970
cs_bin_l1=1 # quarter=21,13632.7156,0.0391,-0.0010,-0.0402,0.0311,25579.6695,0.0311,25579.6695
cs_bin_l1=1 # quarter=22,13496.3991,0.0141,0.0034,-0.0099,0.0314,25855.9871,0.0314,25855.9871
cs_bin_l1=1 # quarter=23,13852.3215,0.0134,0.0006,-0.0355,0.0320,26384.0259,0.0320,26384.0259
cs_bin_l1=1 # quarter=24,13470.7144,0.0122,-0.0010,-0.0366,0.0331,25497.9010,0.0331,25497.9010
cs_bin_l1=1 # quarter=25,14646.4021,0.0186,-0.0011,-0.0411,0.0355,27370.9364,0.0355,27370.9364
cs_bin_l1=1 # quarter=26,13629.8750,0.0359,-0.0015,-0.0598,0.0316,27310.8836,0.0316,27310.8836
cs_bin_l1=1 # quarter=27,12482.9264,0.0290,0.0024,-0.0321,0.0251,27323.0583,0.0251,27323.0583
cs_bin_l1=1 # quarter=28,13905.7948,0.0098,0.0097,0.0077,0.0301,28371.7939,0.0301,28371.7939
cs_bin_l1=1 # quarter=29,16277.7664,0.0124,0.0015,-0.0246,0.0368,31233.3525,0.0368,31233.3525
cs_bin_l1=1 # quarter=30,15352.0735,0.0247,-0.0041,-0.0619,0.0347,29938.6047,0.0347,29938.6047
cs_bin_l1=1 # quarter=31,14831.5316,0.0257,0.0013,-0.0476,0.0314,30742.3163,0.0314,30742.3163
cs_bin_l1=1 # quarter=32,13730.0336,0.0305,0.0046,-0.0388,0.0290,28448.6297,0.0290,28448.6297
cs_bin_l1=1 # quarter=33,15424.9588,0.0355,0.0059,-0.0362,0.0335,31253.2192,0.0335,31253.2192
cs_bin_l1=1 # quarter=34,14751.8880,0.0382,0.0044,-0.0482,0.0305,31121.7164,0.0305,31121.7164
cs_bin_l1=1 # quarter=35,15617.8185,0.0350,0.0079,-0.0233,0.0303,33318.1153,0.0303,33318.1153
cs_bin_l1=1 # quarter=36,14387.4562,0.0317,0.0080,-0.0316,0.0254,32488.2198,0.0254,32488.2198
cs_bin_l1=1 # quarter=37,15617.9406,0.0327,0.0105,-0.0261,0.0245,35753.0169,0.0245,35753.0169
cs_bin_l1=1 # quarter=38,16271.3550,0.0131,0.0132,0.0095,0.0268,36019.6827,0.0268,36019.6827
cs_bin_l1=1 # quarter=39,17971.1458,0.0024,0.0068,0.0126,0.0327,38066.6809,0.0327,38066.6809
cs_bin_l1=1 # quarter=40,17999.8233,0.0035,-0.0008,-0.0313,0.0332,37408.7916,0.0332,37408.7916
cs_bin_l1=1 # quarter=41,19924.3919,0.0102,-0.0030,-0.0568,0.0372,40457.7247,0.0372,40457.7247
cs_bin_l1=1 # quarter=42,19583.0069,0.0077,-0.0023,-0.0348,0.0372,39750.5906,0.0372,39750.5906
cs_bin_l1=1 # quarter=43,21489.8441,0.0057,-0.0019,-0.0151,0.0414,42160.0581,0.0414,42160.0581
cs_bin_l1=1 # quarter=44,20812.6104,0.0132,-0.0045,-0.0475,0.0394,41688.6973,0.0394,41688.6973
cs_bin_l1=1 # quarter=45,22638.1184,0.0159,-0.0015,-0.0239,0.0399,45879.6225,0.0399,45879.6225
cs_bin_l1=1 # quarter=46,22986.8616,0.0120,0.0016,-0.0041,0.0423,45950.3908,0.0423,45950.3908
cs_bin_l1=1 # quarter=47,23334.4951,0.0054,-0.0021,-0.0125,0.0409,47590.4462,0.0409,47590.4462
cs_bin_l1=1 # quarter=48,23401.9783,0.0114,-0.0016,-0.0324,0.0414,47111.1458,0.0414,47111.1458
cs_bin_l1=1 # quarter=49,24084.4357,0.0181,-0.0043,-0.0504,0.0394,49660.6410,0.0394,49660.6410
cs_bin_l1=2 # quarter=8,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=2 # quarter=9,1245.0208,0.0080,-0.0004,0.0010,-0.0014,4744.6722,-0.0014,4744.6722
cs_bin_l1=2 # quarter=10,3008.9924,0.0081,-0.0014,0.0091,-0.0006,9147.5972,-0.0006,9147.5972
cs_bin_l1=2 # quarter=11,4442.1839,0.0017,-0.0022,0.0079,-0.0020,13973.9187,-0.0020,13973.9187
cs_bin_l1=2 # quarter=12,4418.5957,0.0072,-0.0030,-0.0135,-0.0053,16725.7217,-0.0053,16725.7217
cs_bin_l1=2 # quarter=13,5437.2058,0.0101,0.0003,-0.0086,-0.0036,19682.7069,-0.0036,19682.7069
cs_bin_l1=2 # quarter=14,7624.6979,0.0007,-0.0035,-0.0003,-0.0034,25060.6493,-0.0034,25060.6493
cs_bin_l1=2 # quarter=15,8514.7825,-0.0091,-0.0053,-0.0104,-0.0035,28010.9104,-0.0035,28010.9104
cs_bin_l1=2 # quarter=16,7762.2618,0.0063,-0.0103,-0.0409,-0.0050,27483.8005,-0.0050,27483.8005
cs_bin_l1=2 # quarter=17,7176.4779,0.0023,-0.0072,-0.0147,-0.0091,29499.3100,-0.0091,29499.3100
cs_bin_l1=2 # quarter=18,6721.6444,-0.0070,-0.0116,-0.0319,-0.0118,30195.3807,-0.0118,30195.3807
cs_bin_l1=2 # quarter=19,5936.5642,-0.0088,-0.0121,-0.0347,-0.0135,29293.5534,-0.0135,29293.5534
cs_bin_l1=2 # quarter=20,4301.3282,0.0162,-0.0142,-0.0603,-0.0200,29061.6892,-0.0200,29061.6892
cs_bin_l1=2 # quarter=21,1983.5463,0.0163,-0.0118,-0.0492,-0.0278,27888.2584,-0.0278,27888.2584
cs_bin_l1=2 # quarter=22,1249.6781,-0.0031,-0.0103,-0.0369,-0.0301,26474.3329,-0.0301,26474.3329
cs_bin_l1=2 # quarter=23,1173.1391,-0.0091,-0.0100,-0.0368,-0.0304,26474.6932,-0.0304,26474.6932
cs_bin_l1=2 # quarter=24,1260.0135,-0.0117,-0.0103,-0.0308,-0.0283,25614.2640,-0.0283,25614.2640
cs_bin_l1=2 # quarter=25,-23.2506,-0.0068,-0.0110,-0.0337,-0.0331,24893.4239,-0.0331,24893.4239
cs_bin_l1=2 # quarter=26,-142.6808,0.0018,-0.0085,-0.0360,-0.0323,24654.1228,-0.0323,24654.1228
cs_bin_l1=2 # quarter=27,-1445.3983,-0.0057,-0.0106,-0.0385,-0.0366,24012.5238,-0.0366,24012.5238
cs_bin_l1=2 # quarter=28,-432.5290,-0.0160,-0.0080,-0.0229,-0.0320,23798.3898,-0.0320,23798.3898
cs_bin_l1=2 # quarter=29,-1325.8470,-0.0128,-0.0118,-0.0340,-0.0352,23599.3274,-0.0352,23599.3274
cs_bin_l1=2 # quarter=30,-2585.6426,-0.0062,-0.0133,-0.0415,-0.0391,23289.4687,-0.0391,23289.4687
cs_bin_l1=2 # quarter=31,-3711.4542,-0.0077,-0.0101,-0.0380,-0.0435,23013.7471,-0.0435,23013.7471
cs_bin_l1=2 # quarter=32,-3624.5533,-0.0004,-0.0103,-0.0482,-0.0437,23586.8797,-0.0437,23586.8797
cs_bin_l1=2 # quarter=33,-4967.4132,0.0057,-0.0102,-0.0521,-0.0484,22951.9024,-0.0484,22951.9024
cs_bin_l1=2 # quarter=34,-5712.8209,0.0062,-0.0092,-0.0455,-0.0508,22619.9514,-0.0508,22619.9514
cs_bin_l1=2 # quarter=35,-6307.1736,0.0016,-0.0081,-0.0387,-0.0526,22355.2236,-0.0526,22355.2236
cs_bin_l1=2 # quarter=36,-6456.6027,0.0039,-0.0080,-0.0431,-0.0533,22473.9636,-0.0533,22473.9636
cs_bin_l1=2 # quarter=37,-7597.1937,0.0082,-0.0059,-0.0404,-0.0585,22322.6455,-0.0585,22322.6455
cs_bin_l1=2 # quarter=38,-5990.3971,-0.0075,-0.0022,-0.0148,-0.0538,23874.8402,-0.0538,23874.8402
cs_bin_l1=2 # quarter=39,-4740.8403,-0.0195,-0.0034,-0.0127,-0.0485,24218.7026,-0.0485,24218.7026
cs_bin_l1=2 # quarter=40,-3576.3127,-0.0169,-0.0095,-0.0292,-0.0457,25990.1624,-0.0457,25990.1624
cs_bin_l1=2 # quarter=41,-5453.7437,-0.0092,-0.0117,-0.0437,-0.0513,24579.5797,-0.0513,24579.5797
cs_bin_l1=2 # quarter=42,-4546.6465,-0.0110,-0.0089,-0.0185,-0.0488,25899.5473,-0.0488,25899.5473
cs_bin_l1=2 # quarter=43,-4421.6811,-0.0158,-0.0097,-0.0214,-0.0480,25957.4523,-0.0480,25957.4523
cs_bin_l1=2 # quarter=44,-4377.8099,-0.0066,-0.0114,-0.0370,-0.0474,26287.7235,-0.0474,26287.7235
cs_bin_l1=2 # quarter=45,-5946.3632,-0.0021,-0.0100,-0.0279,-0.0535,25596.9586,-0.0535,25596.9586
cs_bin_l1=2 # quarter=46,-4133.6856,-0.0072,-0.0064,-0.0097,-0.0500,28625.4054,-0.0500,28625.4054
cs_bin_l1=2 # quarter=47,-3878.8871,-0.0148,-0.0092,-0.0165,-0.0493,29445.0903,-0.0493,29445.0903
cs_bin_l1=2 # quarter=48,-2427.4872,-0.0076,-0.0086,-0.0266,-0.0468,31430.9020,-0.0468,31430.9020
cs_bin_l1=2 # quarter=49,-3698.6731,0.0007,-0.0113,-0.0375,-0.0520,31060.1377,-0.0520,31060.1377
cs_bin_l1=3 # quarter=8,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=3 # quarter=9,1145.8988,0.0118,-0.0007,0.0003,-0.0031,6147.1465,-0.0031,6147.1465
cs_bin_l1=3 # quarter=10,3230.4369,0.0160,-0.0030,-0.0036,-0.0008,11276.3054,-0.0008,11276.3054
cs_bin_l1=3 # quarter=11,5249.5016,0.0050,-0.0013,0.0034,0.0017,15449.4224,0.0017,15449.4224
cs_bin_l1=3 # quarter=12,7120.6266,0.0106,-0.0025,-0.0128,0.0053,19523.1880,0.0053,19523.1880
cs_bin_l1=3 # quarter=13,8439.5685,0.0131,-0.0020,-0.0078,0.0047,24539.3862,0.0047,24539.3862
cs_bin_l1=3 # quarter=14,10114.9517,0.0009,-0.0049,-0.0053,0.0078,29132.9525,0.0078,29132.9525
cs_bin_l1=3 # quarter=15,11409.2118,-0.0174,-0.0086,-0.0173,0.0124,30448.8971,0.0124,30448.8971
cs_bin_l1=3 # quarter=16,11309.2769,-0.0072,-0.0147,-0.0440,0.0116,30623.3500,0.0116,30623.3500
cs_bin_l1=3 # quarter=17,9536.2199,-0.0100,-0.0117,-0.0249,0.0051,29686.7376,0.0051,29686.7376
cs_bin_l1=3 # quarter=18,8363.4570,-0.0233,-0.0159,-0.0368,0.0004,29664.1390,0.0004,29664.1390
cs_bin_l1=3 # quarter=19,6926.2560,-0.0363,-0.0161,-0.0372,-0.0018,26832.6097,-0.0018,26832.6097
cs_bin_l1=3 # quarter=20,3822.3994,-0.0274,-0.0177,-0.0468,-0.0112,21879.0818,-0.0112,21879.0818
cs_bin_l1=3 # quarter=21,1608.8286,-0.0248,-0.0168,-0.0439,-0.0203,20886.3896,-0.0203,20886.3896
cs_bin_l1=3 # quarter=22,-1051.2589,-0.0356,-0.0182,-0.0490,-0.0302,19111.9628,-0.0302,19111.9628
cs_bin_l1=3 # quarter=23,-3481.7782,-0.0451,-0.0165,-0.0420,-0.0366,14801.1866,-0.0366,14801.1866
cs_bin_l1=3 # quarter=24,-4323.8518,-0.0474,-0.0158,-0.0345,-0.0395,13796.7448,-0.0395,13796.7448
cs_bin_l1=3 # quarter=25,-6370.0965,-0.0460,-0.0168,-0.0372,-0.0485,12262.8389,-0.0485,12262.8389
cs_bin_l1=3 # quarter=26,-7765.8563,-0.0477,-0.0150,-0.0412,-0.0520,10359.4474,-0.0520,10359.4474
cs_bin_l1=3 # quarter=27,-8888.1332,-0.0545,-0.0164,-0.0335,-0.0559,8639.7125,-0.0559,8639.7125
cs_bin_l1=3 # quarter=28,-8473.5704,-0.0574,-0.0164,-0.0392,-0.0565,10865.9138,-0.0565,10865.9138
cs_bin_l1=3 # quarter=29,-9449.3550,-0.0549,-0.0193,-0.0488,-0.0603,10302.6690,-0.0603,10302.6690
cs_bin_l1=3 # quarter=30,-10536.3539,-0.0527,-0.0197,-0.0488,-0.0648,10132.1375,-0.0648,10132.1375
cs_bin_l1=3 # quarter=31,-11897.5841,-0.0568,-0.0176,-0.0409,-0.0706,8711.3519,-0.0706,8711.3519
cs_bin_l1=3 # quarter=32,-11279.4600,-0.0502,-0.0164,-0.0492,-0.0689,9108.5187,-0.0689,9108.5187
cs_bin_l1=3 # quarter=33,-12717.7147,-0.0468,-0.0183,-0.0555,-0.0727,6579.1691,-0.0727,6579.1691
cs_bin_l1=3 # quarter=34,-13045.0040,-0.0474,-0.0171,-0.0461,-0.0757,7103.5311,-0.0757,7103.5311
cs_bin_l1=3 # quarter=35,-13186.6895,-0.0511,-0.0165,-0.0380,-0.0754,6085.0619,-0.0754,6085.0619
cs_bin_l1=3 # quarter=36,-13417.3768,-0.0455,-0.0164,-0.0490,-0.0763,5625.2142,-0.0763,5625.2142
cs_bin_l1=3 # quarter=37,-14761.6631,-0.0413,-0.0146,-0.0456,-0.0831,5755.6874,-0.0831,5755.6874
cs_bin_l1=3 # quarter=38,-14766.7735,-0.0496,-0.0116,-0.0276,-0.0816,4369.8838,-0.0816,4369.8838
cs_bin_l1=3 # quarter=39,-14045.7178,-0.0582,-0.0103,-0.0238,-0.0780,4618.3585,-0.0780,4618.3585
cs_bin_l1=3 # quarter=40,-14100.4149,-0.0536,-0.0159,-0.0408,-0.0780,4185.0307,-0.0780,4185.0307
cs_bin_l1=3 # quarter=41,-14817.8182,-0.0467,-0.0180,-0.0504,-0.0830,5494.7268,-0.0830,5494.7268
cs_bin_l1=3 # quarter=42,-14916.0021,-0.0498,-0.0154,-0.0349,-0.0808,3582.8283,-0.0808,3582.8283
cs_bin_l1=3 # quarter=43,-14782.2046,-0.0541,-0.0158,-0.0331,-0.0794,5064.7617,-0.0794,5064.7617
cs_bin_l1=3 # quarter=44,-14868.2232,-0.0456,-0.0175,-0.0430,-0.0805,4612.3535,-0.0805,4612.3535
cs_bin_l1=3 # quarter=45,-16401.6335,-0.0404,-0.0172,-0.0449,-0.0874,3568.4581,-0.0874,3568.4581
cs_bin_l1=3 # quarter=46,-15551.8152,-0.0429,-0.0138,-0.0245,-0.0838,5304.3277,-0.0838,5304.3277
cs_bin_l1=3 # quarter=47,-15722.5682,-0.0502,-0.0159,-0.0315,-0.0857,6005.0029,-0.0857,6005.0029
cs_bin_l1=3 # quarter=48,-15347.5105,-0.0409,-0.0148,-0.0352,-0.0858,7835.9826,-0.0858,7835.9826
cs_bin_l1=3 # quarter=49,-16600.0500,-0.0358,-0.0183,-0.0423,-0.0949,8516.2996,-0.0949,8516.2996
cs_bin_l1=4 # quarter=8,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=4 # quarter=9,1086.8244,0.0094,0.0003,0.0043,-0.0008,6536.4103,-0.0008,6536.4103
cs_bin_l1=4 # quarter=10,1763.9704,0.0156,-0.0007,0.0029,0.0006,10812.2537,0.0006,10812.2537
cs_bin_l1=4 # quarter=11,2574.6714,0.0081,-0.0002,0.0033,0.0015,16291.1211,0.0015,16291.1211
cs_bin_l1=4 # quarter=12,3000.9123,0.0124,0.0002,-0.0024,0.0026,18826.8816,0.0026,18826.8816
cs_bin_l1=4 # quarter=13,4270.1011,0.0121,-0.0009,-0.0070,0.0049,24092.4947,0.0049,24092.4947
cs_bin_l1=4 # quarter=14,5428.1271,0.0029,-0.0029,-0.0099,0.0070,30229.7039,0.0070,30229.7039
cs_bin_l1=4 # quarter=15,5654.8454,-0.0118,-0.0052,-0.0199,0.0081,30275.1463,0.0081,30275.1463
cs_bin_l1=4 # quarter=16,6342.3383,-0.0067,-0.0070,-0.0296,0.0100,31997.3948,0.0100,31997.3948
cs_bin_l1=4 # quarter=17,6836.7289,-0.0107,-0.0061,-0.0229,0.0103,33845.3540,0.0103,33845.3540
cs_bin_l1=4 # quarter=18,6697.1484,-0.0180,-0.0076,-0.0297,0.0066,36831.3862,0.0066,36831.3862
cs_bin_l1=4 # quarter=19,6745.3055,-0.0298,-0.0074,-0.0270,0.0072,36389.3912,0.0072,36389.3912
cs_bin_l1=4 # quarter=20,7332.5130,-0.0289,-0.0074,-0.0290,0.0065,40459.6954,0.0065,40459.6954
cs_bin_l1=4 # quarter=21,7298.1708,-0.0293,-0.0062,-0.0221,0.0076,38523.8200,0.0076,38523.8200
cs_bin_l1=4 # quarter=22,6446.5291,-0.0326,-0.0077,-0.0299,0.0021,38324.6024,0.0021,38324.6024
cs_bin_l1=4 # quarter=23,6051.2925,-0.0378,-0.0073,-0.0284,0.0002,38349.7033,0.0002,38349.7033
cs_bin_l1=4 # quarter=24,5464.0049,-0.0385,-0.0065,-0.0216,-0.0015,36094.1495,-0.0015,36094.1495
cs_bin_l1=4 # quarter=25,4777.5013,-0.0397,-0.0076,-0.0282,-0.0057,36028.7836,-0.0057,36028.7836
cs_bin_l1=4 # quarter=26,3743.2633,-0.0429,-0.0061,-0.0273,-0.0102,35368.3634,-0.0102,35368.3634
cs_bin_l1=4 # quarter=27,2972.3816,-0.0477,-0.0074,-0.0234,-0.0147,35942.7909,-0.0147,35942.7909
cs_bin_l1=4 # quarter=28,2596.1180,-0.0469,-0.0072,-0.0274,-0.0160,33978.8323,-0.0160,33978.8323
cs_bin_l1=4 # quarter=29,1756.7936,-0.0454,-0.0089,-0.0344,-0.0196,32068.3469,-0.0196,32068.3469
cs_bin_l1=4 # quarter=30,720.7454,-0.0468,-0.0091,-0.0336,-0.0246,31019.9144,-0.0246,31019.9144
cs_bin_l1=4 # quarter=31,-124.6038,-0.0496,-0.0088,-0.0316,-0.0288,31388.7352,-0.0288,31388.7352
cs_bin_l1=4 # quarter=32,-352.3410,-0.0468,-0.0075,-0.0296,-0.0294,29382.4998,-0.0294,29382.4998
cs_bin_l1=4 # quarter=33,-1266.0256,-0.0460,-0.0085,-0.0329,-0.0338,28666.9571,-0.0338,28666.9571
cs_bin_l1=4 # quarter=34,-1846.6657,-0.0474,-0.0086,-0.0316,-0.0373,29343.4621,-0.0373,29343.4621
cs_bin_l1=4 # quarter=35,-2695.6521,-0.0505,-0.0083,-0.0345,-0.0399,27800.9297,-0.0399,27800.9297
cs_bin_l1=4 # quarter=36,-3606.4765,-0.0472,-0.0088,-0.0333,-0.0433,25279.2079,-0.0433,25279.2079
cs_bin_l1=4 # quarter=37,-3734.6280,-0.0450,-0.0067,-0.0292,-0.0451,25704.6439,-0.0451,25704.6439
cs_bin_l1=4 # quarter=38,-5366.3815,-0.0491,-0.0073,-0.0264,-0.0521,22792.7361,-0.0521,22792.7361
cs_bin_l1=4 # quarter=39,-5343.7982,-0.0529,-0.0054,-0.0284,-0.0501,22509.2350,-0.0501,22509.2350
cs_bin_l1=4 # quarter=40,-5287.3069,-0.0510,-0.0080,-0.0326,-0.0501,22124.1914,-0.0501,22124.1914
cs_bin_l1=4 # quarter=41,-6077.8760,-0.0481,-0.0089,-0.0343,-0.0532,20705.3297,-0.0532,20705.3297
cs_bin_l1=4 # quarter=42,-6241.1437,-0.0486,-0.0084,-0.0329,-0.0557,22788.8731,-0.0557,22788.8731
cs_bin_l1=4 # quarter=43,-6096.7050,-0.0486,-0.0089,-0.0381,-0.0552,21919.1583,-0.0552,21919.1583
cs_bin_l1=4 # quarter=44,-7095.3045,-0.0457,-0.0088,-0.0329,-0.0585,20322.3867,-0.0585,20322.3867
cs_bin_l1=4 # quarter=45,-7492.3975,-0.0426,-0.0093,-0.0370,-0.0617,20486.6814,-0.0617,20486.6814
cs_bin_l1=4 # quarter=46,-7885.0374,-0.0424,-0.0088,-0.0354,-0.0631,18685.8558,-0.0631,18685.8558
cs_bin_l1=4 # quarter=47,-8329.7141,-0.0433,-0.0090,-0.0344,-0.0651,19594.9677,-0.0651,19594.9677
cs_bin_l1=4 # quarter=48,-8518.4822,-0.0378,-0.0085,-0.0364,-0.0663,18325.6319,-0.0663,18325.6319
cs_bin_l1=4 # quarter=49,-8910.5632,-0.0378,-0.0101,-0.0384,-0.0691,18690.9732,-0.0691,18690.9732
cs_bin_l1=5 # quarter=8,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=5 # quarter=9,628.2007,0.0099,0.0009,-0.0001,0.0015,1134.7056,0.0015,1134.7056
cs_bin_l1=5 # quarter=10,289.8773,0.0137,0.0003,-0.0023,-0.0004,4423.8287,-0.0004,4423.8287
cs_bin_l1=5 # quarter=11,1326.1945,0.0089,0.0008,-0.0016,-0.0010,13427.6884,-0.0010,13427.6884
cs_bin_l1=5 # quarter=12,2317.8367,0.0096,0.0018,0.0016,0.0028,18626.0049,0.0028,18626.0049
cs_bin_l1=5 # quarter=13,3479.0625,0.0090,0.0016,0.0000,0.0082,23243.5245,0.0082,23243.5245
cs_bin_l1=5 # quarter=14,3657.8393,-0.0004,0.0007,-0.0018,0.0077,25267.6047,0.0077,25267.6047
cs_bin_l1=5 # quarter=15,4677.0529,-0.0120,-0.0011,-0.0109,0.0123,29463.3311,0.0123,29463.3311
cs_bin_l1=5 # quarter=16,5584.1698,-0.0062,-0.0018,-0.0140,0.0137,36620.0499,0.0137,36620.0499
cs_bin_l1=5 # quarter=17,5979.7689,-0.0109,-0.0009,-0.0094,0.0130,39536.1135,0.0130,39536.1135
cs_bin_l1=5 # quarter=18,6913.9126,-0.0143,-0.0013,-0.0114,0.0144,44812.0038,0.0144,44812.0038
cs_bin_l1=5 # quarter=19,7458.0075,-0.0266,-0.0015,-0.0108,0.0158,47304.2598,0.0158,47304.2598
cs_bin_l1=5 # quarter=20,8389.6905,-0.0286,-0.0018,-0.0144,0.0196,47690.8922,0.0196,47690.8922
cs_bin_l1=5 # quarter=21,9694.0263,-0.0262,-0.0004,-0.0020,0.0239,51684.2593,0.0239,51684.2593
cs_bin_l1=5 # quarter=22,9402.3961,-0.0293,-0.0014,-0.0080,0.0233,49356.3792,0.0233,49356.3792
cs_bin_l1=5 # quarter=23,9388.3885,-0.0319,-0.0014,-0.0051,0.0224,50776.3196,0.0224,50776.3196
cs_bin_l1=5 # quarter=24,9768.3962,-0.0317,-0.0008,-0.0049,0.0240,51910.0386,0.0240,51910.0386
cs_bin_l1=5 # quarter=25,9990.3447,-0.0332,-0.0005,-0.0009,0.0253,51699.1182,0.0253,51699.1182
cs_bin_l1=5 # quarter=26,8712.9441,-0.0359,-0.0007,-0.0113,0.0192,51023.0682,0.0192,51023.0682
cs_bin_l1=5 # quarter=27,7632.3514,-0.0412,-0.0018,-0.0057,0.0165,44923.0517,0.0165,44923.0517
cs_bin_l1=5 # quarter=28,7791.3647,-0.0394,-0.0011,-0.0073,0.0175,45080.7693,0.0175,45080.7693
cs_bin_l1=5 # quarter=29,7732.2910,-0.0387,-0.0028,-0.0173,0.0171,45554.8449,0.0171,45554.8449
cs_bin_l1=5 # quarter=30,6884.0789,-0.0401,-0.0027,-0.0157,0.0112,44581.3058,0.0112,44581.3058
cs_bin_l1=5 # quarter=31,6403.9075,-0.0429,-0.0030,-0.0166,0.0108,40843.6491,0.0108,40843.6491
cs_bin_l1=5 # quarter=32,6091.4945,-0.0416,-0.0020,-0.0156,0.0112,38612.1403,0.0112,38612.1403
cs_bin_l1=5 # quarter=33,4897.2967,-0.0415,-0.0023,-0.0172,0.0052,34855.0977,0.0052,34855.0977
cs_bin_l1=5 # quarter=34,3944.0578,-0.0416,-0.0022,-0.0167,0.0020,32108.0984,0.0020,32108.0984
cs_bin_l1=5 # quarter=35,2113.8579,-0.0453,-0.0029,-0.0186,-0.0067,30368.7897,-0.0067,30368.7897
cs_bin_l1=5 # quarter=36,1690.0290,-0.0429,-0.0028,-0.0115,-0.0092,30528.4789,-0.0092,30528.4789
cs_bin_l1=5 # quarter=37,1762.7274,-0.0426,-0.0012,-0.0073,-0.0108,32563.5075,-0.0108,32563.5075
cs_bin_l1=5 # quarter=38,428.3397,-0.0452,-0.0032,-0.0114,-0.0169,27913.5610,-0.0169,27913.5610
cs_bin_l1=5 # quarter=39,296.2219,-0.0472,-0.0015,-0.0205,-0.0162,24819.3532,-0.0162,24819.3532
cs_bin_l1=5 # quarter=40,34.5404,-0.0465,-0.0021,-0.0196,-0.0169,24980.4881,-0.0169,24980.4881
cs_bin_l1=5 # quarter=41,77.9734,-0.0468,-0.0027,-0.0159,-0.0204,29365.2425,-0.0204,29365.2425
cs_bin_l1=5 # quarter=42,-1062.4012,-0.0453,-0.0030,-0.0191,-0.0251,23013.8909,-0.0251,23013.8909
cs_bin_l1=5 # quarter=43,-1376.4435,-0.0445,-0.0040,-0.0243,-0.0261,23791.4954,-0.0261,23791.4954
cs_bin_l1=5 # quarter=44,-1566.7720,-0.0409,-0.0037,-0.0209,-0.0271,22528.2791,-0.0271,22528.2791
cs_bin_l1=5 # quarter=45,-2438.0575,-0.0398,-0.0040,-0.0223,-0.0330,24160.1381,-0.0330,24160.1381
cs_bin_l1=5 # quarter=46,-2831.1355,-0.0359,-0.0039,-0.0166,-0.0364,24393.3497,-0.0364,24393.3497
cs_bin_l1=5 # quarter=47,-3464.4022,-0.0348,-0.0036,-0.0215,-0.0369,24469.0794,-0.0369,24469.0794
cs_bin_l1=5 # quarter=48,-4148.1434,-0.0326,-0.0035,-0.0211,-0.0397,24284.1880,-0.0397,24284.1880
cs_bin_l1=5 # quarter=49,-5133.2544,-0.0339,-0.0037,-0.0198,-0.0441,23214.6432,-0.0441,23214.6432
Constant,11335.2277,0.0144,0.0126,0.1593,0.1834,116212.7217,0.1834,116212.7217
ZIP X Quarter Fixed Effects,X,X,X,X,X,X,X,X
Observations,26147712.0000,26147712.0000,26134137.0000,2235063.0000,26147712.0000,7290852.0000,26147712.0000,7290852.0000
$R^2$,0.1241,0.0208,0.0073,0.0298,0.1783,0.2669,0.1783,0.2669
,,,,,,,,

==> Tables/credit_risk_csv/mortgage_reg_l1_age_bin_no_income_quarter_only_interaction_updated.csv <==
\label{tab: vulnerable_populations},,,,,,,,,
,(1),(2),(3),(4),(5),(6),(7),(8),(9)
,mtf5020,mortgage_inquiry,mortgage_origination,mortgage_origination,has_mortgage,mtf5020,mtf5020,mtf5320,mtf5320
,b,b,b,b,b,b,b,b,b
cs_bin_l1=1,0,0,0,0,0,0,0,0,0
cs_bin_l1=2,20126.6922,0.0327,0.0072,-0.0308,0.0124,9126.0233,10190.7226,6780.117,8423.8742
cs_bin_l1=3,9405.4332,0.0726,0.0104,-0.0547,-0.0433,5594.4739,5777.5172,2901.4127,3805.9666
cs_bin_l1=4,-18646.5703,0.05,-0.0033,-0.0931,-0.1894,-8541.0378,-5334.4109,-10667.777,-7094.8673
cs_bin_l1=5,-24759.5746,0.0398,-0.0103,-0.12,-0.237,-4653.5813,-2343.5606,-7332.7942,-4893.2517
18-29,0,0,0,0,0,0,0,0,0
30-39,48881.8089,0.0366,0.0091,-0.002,0.2153,36899.9376,34062.6324,37382.3865,34974.9617
40-49,65633.6939,0.0318,0.0082,-0.0087,0.2912,35401.3556,29277.8426,36139.9722,30586.4544
50-59,53565.8304,0.0192,0.0052,-0.0131,0.2688,11622.033,7779.5179,12622.3984,8979.1846
60-69,32022.6545,0.0056,0.0007,-0.0183,0.1661,-8428.9524,-11080.5626,-7454.6802,-10523.9908
70+,-30.8099,-0.0148,-0.0062,-0.0329,-0.0078,-30767.5642,-30336.7852,-31380.8997,-30634.6303
cs_bin_l1=1 # quarter=8,0,0,0,0,0,0,0,0,0
cs_bin_l1=1 # quarter=9,1853.673,0.0044,-0.0007,-0.0159,0.0049,-1725.7614,1454.2418,-1127.1819,2303.0372
cs_bin_l1=1 # quarter=10,2747.3941,0.0039,-0.0016,-0.0033,0.0087,507.7998,3084.1441,1677.4105,2885.9701
cs_bin_l1=1 # quarter=11,4031.6215,0.0009,-0.0017,0.0123,0.0104,10403.1249,7369.8063,10032.621,8109.9523
cs_bin_l1=1 # quarter=12,4263.0368,0.0045,-0.0019,-0.0137,0.0067,10619.3098,12239.1104,9829.8147,12543.6712
cs_bin_l1=1 # quarter=13,7805.7267,0.0074,0.0074,-0.0113,0.0208,18482.2056,17414.518,16035.5945,15797.3352
cs_bin_l1=1 # quarter=14,8934.687,0.0031,-0.0009,-0.001,0.023,27949.8497,17979.1266,27941.1039,18925.5209
cs_bin_l1=1 # quarter=15,10737.4976,-0.0009,-0.0015,-0.0116,0.0277,18106.8775,15798.9807,19962.0777,16927.619
cs_bin_l1=1 # quarter=16,10171.7334,0.0119,-0.0053,-0.0551,0.0272,14781.9085,8075.2771,15752.742,9189.7757
cs_bin_l1=1 # quarter=17,12909.484,0.0116,-0.0007,-0.0039,0.0324,12247.047,12502.114,11556.9162,12107.1961
cs_bin_l1=1 # quarter=18,13378.7252,0.0055,-0.0041,-0.0204,0.0354,1441.8267,4603.9527,-44.0312,3566.703
cs_bin_l1=1 # quarter=19,13947.7655,0.0091,-0.0057,-0.0449,0.0351,4748.1162,8066.0184,3107.1574,7058.5075
cs_bin_l1=1 # quarter=20,13177.709,0.0413,-0.0073,-0.0887,0.0318,11777.529,11262.5921,8434.5565,8825.756
cs_bin_l1=1 # quarter=21,13632.7156,0.0391,-0.001,-0.0402,0.0311,-743.4589,7199.0203,-2762.6751,4851.8489
cs_bin_l1=1 # quarter=22,13496.3991,0.0141,0.0034,-0.0099,0.0314,-8649.0266,304.7657,-11597.291,-1911.4852
cs_bin_l1=1 # quarter=23,13852.3215,0.0134,0.0006,-0.0355,0.032,-1884.5101,5216.2754,-3187.8412,4215.3482
cs_bin_l1=1 # quarter=24,13470.7144,0.0122,-0.001,-0.0366,0.0331,-8681.7522,-2167.1385,-9653.6366,-3305.0356
cs_bin_l1=1 # quarter=25,14646.4021,0.0186,-0.0011,-0.0411,0.0355,-2774.2986,2426.4808,-4328.3904,1075.5994
cs_bin_l1=1 # quarter=26,13629.875,0.0359,-0.0015,-0.0598,0.0316,-1614.1632,1971.1718,-1732.6932,2182.3163
cs_bin_l1=1 # quarter=27,12482.9264,0.029,0.0024,-0.0321,0.0251,-2181.1687,2727.1288,-2574.7851,2370.5867
cs_bin_l1=1 # quarter=28,13905.7948,0.0098,0.0097,0.0077,0.0301,-7187.3533,-3338.3635,-8025.7562,-4399.7101
cs_bin_l1=1 # quarter=29,16277.7664,0.0124,0.0015,-0.0246,0.0368,-8102.4255,-3908.4545,-9284.3544,-4776.5076
cs_bin_l1=1 # quarter=30,15352.0735,0.0247,-0.0041,-0.0619,0.0347,-14757.5737,-14434.6922,-15408.8352,-14392.3442
cs_bin_l1=1 # quarter=31,14831.5316,0.0257,0.0013,-0.0476,0.0314,-16926.3266,-11997.1685,-18022.5257,-12768.3092
cs_bin_l1=1 # quarter=32,13730.0336,0.0305,0.0046,-0.0388,0.029,-14201.3002,-8879.9808,-14947.2599,-9636.4199
cs_bin_l1=1 # quarter=33,15424.9588,0.0355,0.0059,-0.0362,0.0335,-7246.0784,-4528.5281,-7746.1492,-5286.797
cs_bin_l1=1 # quarter=34,14751.888,0.0382,0.0044,-0.0482,0.0305,-10114.4006,-4270.8086,-10920.1071,-5214.8047
cs_bin_l1=1 # quarter=35,15617.8185,0.035,0.0079,-0.0233,0.0303,1698.5773,5573.4668,1059.498,5023.3299
cs_bin_l1=1 # quarter=36,14387.4562,0.0317,0.008,-0.0316,0.0254,-7246.4036,352.0335,-7878.7735,-249.1481
cs_bin_l1=1 # quarter=37,15617.9406,0.0327,0.0105,-0.0261,0.0245,1263.3314,5075.3326,1031.844,4839.7712
cs_bin_l1=1 # quarter=38,16271.355,0.0131,0.0132,0.0095,0.0268,2128.773,3749.7869,1894.0537,3589.6255
cs_bin_l1=1 # quarter=39,17971.1458,0.0024,0.0068,0.0126,0.0327,17634.5757,15354.911,17624.4464,15762.231
cs_bin_l1=1 # quarter=40,17999.8233,0.0035,-0.0008,-0.0313,0.0332,11222.9542,10503.3432,11432.8594,11189.0124
cs_bin_l1=1 # quarter=41,19924.3919,0.0102,-0.003,-0.0568,0.0372,17095.3247,14198.64,17312.9764,15477.1009
cs_bin_l1=1 # quarter=42,19583.0069,0.0077,-0.0023,-0.0348,0.0372,26292.3195,22032.013,25844.6133,22549.5598
cs_bin_l1=1 # quarter=43,21489.8441,0.0057,-0.0019,-0.0151,0.0414,26588.0411,26079.5972,26100.5176,26343.8079
cs_bin_l1=1 # quarter=44,20812.6104,0.0132,-0.0045,-0.0475,0.0394,29859.0873,30338.936,29685.4733,31375.2685
cs_bin_l1=1 # quarter=45,22638.1184,0.0159,-0.0015,-0.0239,0.0399,36566.1752,33334.3171,36895.4007,34337.0263
cs_bin_l1=1 # quarter=46,22986.8616,0.012,0.0016,-0.0041,0.0423,45701.3793,36973.7211,45945.8595,38743.0843
cs_bin_l1=1 # quarter=47,23334.4951,0.0054,-0.0021,-0.0125,0.0409,38665.0209,35771.0639,39279.049,37161.4028
cs_bin_l1=1 # quarter=48,23401.9783,0.0114,-0.0016,-0.0324,0.0414,44069.2909,38174.6528,44438.3396,40353.9951
cs_bin_l1=1 # quarter=49,24084.4357,0.0181,-0.0043,-0.0504,0.0394,42018.9708,35719.9554,43093.6683,37610.5422
cs_bin_l1=2 # quarter=8,0,0,0,0,0,0,0,0,0
cs_bin_l1=2 # quarter=9,1245.0208,0.008,-0.0004,0.001,-0.0014,4319.0511,787.036,4313.0768,1202.0704
cs_bin_l1=2 # quarter=10,3008.9924,0.0081,-0.0014,0.0091,-0.0006,-1714.8053,-1068.3945,-2473.2333,-988.0176
cs_bin_l1=2 # quarter=11,4442.1839,0.0017,-0.0022,0.0079,-0.002,5761.7189,2551.3231,5847.5835,3047.996
cs_bin_l1=2 # quarter=12,4418.5957,0.0072,-0.003,-0.0135,-0.0053,8205.1257,7505.0731,8429.4498,7895.162
cs_bin_l1=2 # quarter=13,5437.2058,0.0101,0.0003,-0.0086,-0.0036,12804.9656,8760.3469,13224.3204,9556.7418
cs_bin_l1=2 # quarter=14,7624.6979,0.0007,-0.0035,-0.0003,-0.0034,10553.9708,7458.9872,10806.6047,8024.5081
cs_bin_l1=2 # quarter=15,8514.7825,-0.0091,-0.0053,-0.0104,-0.0035,5421.5239,4471.6842,5657.6262,4643.5409
cs_bin_l1=2 # quarter=16,7762.2618,0.0063,-0.0103,-0.0409,-0.005,647.0941,1791.8971,1025.5458,2016.0758
cs_bin_l1=2 # quarter=17,7176.4779,0.0023,-0.0072,-0.0147,-0.0091,4547.3488,3193.457,4823.4961,3308.9429
cs_bin_l1=2 # quarter=18,6721.6444,-0.007,-0.0116,-0.0319,-0.0118,-388.1448,-923.435,-381.3422,-1004.0859
cs_bin_l1=2 # quarter=19,5936.5642,-0.0088,-0.0121,-0.0347,-0.0135,5221.0437,1888.4971,6014.0284,2313.2017
cs_bin_l1=2 # quarter=20,4301.3282,0.0162,-0.0142,-0.0603,-0.02,-6694.6563,-7392.1265,-6536.3136,-7407.3047
cs_bin_l1=2 # quarter=21,1983.5463,0.0163,-0.0118,-0.0492,-0.0278,-7506.7946,-6462.0108,-7371.0791,-6837.8575
cs_bin_l1=2 # quarter=22,1249.6781,-0.0031,-0.0103,-0.0369,-0.0301,-9174.5252,-5287.4155,-9184.219,-5935.5038
cs_bin_l1=2 # quarter=23,1173.1391,-0.0091,-0.01,-0.0368,-0.0304,-12009.4385,-10474.7403,-12023.8458,-10919.2855
cs_bin_l1=2 # quarter=24,1260.0135,-0.0117,-0.0103,-0.0308,-0.0283,-15438.0139,-11051.0795,-14639.781,-10841.4888
cs_bin_l1=2 # quarter=25,-23.2506,-0.0068,-0.011,-0.0337,-0.0331,-12711.5277,-8087.6907,-11784.5373,-8089.5863
cs_bin_l1=2 # quarter=26,-142.6808,0.0018,-0.0085,-0.036,-0.0323,-14767.4693,-11757.9239,-14455.9243,-11802.0095
cs_bin_l1=2 # quarter=27,-1445.3983,-0.0057,-0.0106,-0.0385,-0.0366,-10965.9929,-7075.5965,-7949.9796,-7264.1202
cs_bin_l1=2 # quarter=28,-432.529,-0.016,-0.008,-0.0229,-0.032,-5406.2393,-3974.1827,-4500.924,-3431.1639
cs_bin_l1=2 # quarter=29,-1325.847,-0.0128,-0.0118,-0.034,-0.0352,-15999.478,-12080.9064,-15452.0275,-11744.2206
cs_bin_l1=2 # quarter=30,-2585.6426,-0.0062,-0.0133,-0.0415,-0.0391,-16096.6264,-16460.4563,-15741.2366,-16134.8128
cs_bin_l1=2 # quarter=31,-3711.4542,-0.0077,-0.0101,-0.038,-0.0435,-9469.8528,-10947.4937,-8890.7403,-10397.8393
cs_bin_l1=2 # quarter=32,-3624.5533,-0.0004,-0.0103,-0.0482,-0.0437,-10982.9504,-8797.592,-10238.472,-8366.0341
cs_bin_l1=2 # quarter=33,-4967.4132,0.0057,-0.0102,-0.0521,-0.0484,-11026.0565,-8061.9323,-10423.3329,-7716.7998
cs_bin_l1=2 # quarter=34,-5712.8209,0.0062,-0.0092,-0.0455,-0.0508,-6708.2833,-9540.7321,-5171.4933,-9051.9608
cs_bin_l1=2 # quarter=35,-6307.1736,0.0016,-0.0081,-0.0387,-0.0526,-3611.397,-4496.0457,-3388.8978,-4279.8737
cs_bin_l1=2 # quarter=36,-6456.6027,0.0039,-0.008,-0.0431,-0.0533,-7177.1193,-4595.6804,-6026.8379,-3892.0344
cs_bin_l1=2 # quarter=37,-7597.1937,0.0082,-0.0059,-0.0404,-0.0585,-6858.8125,-6826.9696,-5016.9837,-5609.7091
cs_bin_l1=2 # quarter=38,-5990.3971,-0.0075,-0.0022,-0.0148,-0.0538,-4301.2086,-3739.9313,-3299.0061,-3098.7024
cs_bin_l1=2 # quarter=39,-4740.8403,-0.0195,-0.0034,-0.0127,-0.0485,3700.4169,132.7165,4940.5469,1386.5437
cs_bin_l1=2 # quarter=40,-3576.3127,-0.0169,-0.0095,-0.0292,-0.0457,4584.8514,2504.5426,5122.096,3021.889
cs_bin_l1=2 # quarter=41,-5453.7437,-0.0092,-0.0117,-0.0437,-0.0513,6595.6636,3580.0404,7653.4144,4915.0742
cs_bin_l1=2 # quarter=42,-4546.6465,-0.011,-0.0089,-0.0185,-0.0488,11112.5588,5349.6249,11885.7543,6368.2743
cs_bin_l1=2 # quarter=43,-4421.6811,-0.0158,-0.0097,-0.0214,-0.048,17953.3494,12178.0169,18358.0808,12807.3186
cs_bin_l1=2 # quarter=44,-4377.8099,-0.0066,-0.0114,-0.037,-0.0474,13804.8329,8667.1157,17439.2094,9716.33
cs_bin_l1=2 # quarter=45,-5946.3632,-0.0021,-0.01,-0.0279,-0.0535,14378.8239,13087.999,15173.1384,14100.1268
cs_bin_l1=2 # quarter=46,-4133.6856,-0.0072,-0.0064,-0.0097,-0.05,21327.1379,16763.9146,22035.9254,17892.5234
cs_bin_l1=2 # quarter=47,-3878.8871,-0.0148,-0.0092,-0.0165,-0.0493,23933.5828,18312.3307,24744.3479,19227.6284
cs_bin_l1=2 # quarter=48,-2427.4872,-0.0076,-0.0086,-0.0266,-0.0468,22052.2709,19422.7886,24743.2302,21266.1146
cs_bin_l1=2 # quarter=49,-3698.6731,0.0007,-0.0113,-0.0375,-0.052,27505.7836,25974.8777,28835.9659,27367.6309
cs_bin_l1=3 # quarter=8,0,0,0,0,0,0,0,0,0
cs_bin_l1=3 # quarter=9,1145.8988,0.0118,-0.0007,0.0003,-0.0031,1875.2463,2219.7803,1826.0542,2133.9724
cs_bin_l1=3 # quarter=10,3230.4369,0.016,-0.003,-0.0036,-0.0008,4078.615,2140.3357,5361.6573,2653.2796
cs_bin_l1=3 # quarter=11,5249.5016,0.005,-0.0013,0.0034,0.0017,7569.618,8001.2061,7421.8669,7759.5595
cs_bin_l1=3 # quarter=12,7120.6266,0.0106,-0.0025,-0.0128,0.0053,9768.2672,10677.2518,9669.8746,10527.0151
cs_bin_l1=3 # quarter=13,8439.5685,0.0131,-0.002,-0.0078,0.0047,6697.6039,6078.2051,6381.3536,5732.4649
cs_bin_l1=3 # quarter=14,10114.9517,0.0009,-0.0049,-0.0053,0.0078,11810.7655,11017.4929,11221.0036,10510.5072
cs_bin_l1=3 # quarter=15,11409.2118,-0.0174,-0.0086,-0.0173,0.0124,6422.6883,7631.8207,6362.5778,7398.0046
cs_bin_l1=3 # quarter=16,11309.2769,-0.0072,-0.0147,-0.044,0.0116,7872.1347,7456.4548,7657.1373,7623.1991
cs_bin_l1=3 # quarter=17,9536.2199,-0.01,-0.0117,-0.0249,0.0051,8061.839,2547.4913,8410.0744,2497.2446
cs_bin_l1=3 # quarter=18,8363.457,-0.0233,-0.0159,-0.0368,0.0004,-7564.6603,-4674.6712,-7167.8627,-4905.064
cs_bin_l1=3 # quarter=19,6926.256,-0.0363,-0.0161,-0.0372,-0.0018,-9439.5054,-6738.1683,-9168.7372,-6781.2601
cs_bin_l1=3 # quarter=20,3822.3994,-0.0274,-0.0177,-0.0468,-0.0112,-2599.9311,-8358.8318,-2365.714,-8280.2414
cs_bin_l1=3 # quarter=21,1608.8286,-0.0248,-0.0168,-0.0439,-0.0203,-13053.3283,-9506.7688,-13114.2355,-10141.1985
cs_bin_l1=3 # quarter=22,-1051.2589,-0.0356,-0.0182,-0.049,-0.0302,-16221.2748,-11460.5725,-16138.7576,-12190.8608
cs_bin_l1=3 # quarter=23,-3481.7782,-0.0451,-0.0165,-0.042,-0.0366,-15022.2105,-11545.988,-14717.8895,-11694.3441
cs_bin_l1=3 # quarter=24,-4323.8518,-0.0474,-0.0158,-0.0345,-0.0395,-12076.8874,-9478.6573,-11951.8728,-9793.7091
cs_bin_l1=3 # quarter=25,-6370.0965,-0.046,-0.0168,-0.0372,-0.0485,-13915.5069,-16346.9563,-13680.3199,-16406.5479
cs_bin_l1=3 # quarter=26,-7765.8563,-0.0477,-0.015,-0.0412,-0.052,-19204.1491,-15506.8281,-19427.2521,-16367.7301
cs_bin_l1=3 # quarter=27,-8888.1332,-0.0545,-0.0164,-0.0335,-0.0559,-7422.079,-4048.2979,-7060.849,-4066.4593
cs_bin_l1=3 # quarter=28,-8473.5704,-0.0574,-0.0164,-0.0392,-0.0565,781.4018,-709.6011,1168.1222,-465.9833
cs_bin_l1=3 # quarter=29,-9449.355,-0.0549,-0.0193,-0.0488,-0.0603,-29114.2109,-23348.9643,-28461.6293,-23637.5528
cs_bin_l1=3 # quarter=30,-10536.3539,-0.0527,-0.0197,-0.0488,-0.0648,-13127.2985,-10448.3636,-12876.9018,-10776.0228
cs_bin_l1=3 # quarter=31,-11897.5841,-0.0568,-0.0176,-0.0409,-0.0706,-13203.7483,-9861.8485,-12302.5495,-9810.0602
cs_bin_l1=3 # quarter=32,-11279.46,-0.0502,-0.0164,-0.0492,-0.0689,-11399.5766,-11653.857,-9414.3389,-11546.5879
cs_bin_l1=3 # quarter=33,-12717.7147,-0.0468,-0.0183,-0.0555,-0.0727,-5923.7261,-10348.7285,-3631.302,-10483.1626
cs_bin_l1=3 # quarter=34,-13045.004,-0.0474,-0.0171,-0.0461,-0.0757,-11531.055,-8610.6466,-11437.5526,-8960.9173
cs_bin_l1=3 # quarter=35,-13186.6895,-0.0511,-0.0165,-0.038,-0.0754,-11840.2461,-9105.6623,-10424.4193,-8374.2142
cs_bin_l1=3 # quarter=36,-13417.3768,-0.0455,-0.0164,-0.049,-0.0763,-8762.5582,-5185.0295,-8397.0241,-5357.2678
cs_bin_l1=3 # quarter=37,-14761.6631,-0.0413,-0.0146,-0.0456,-0.0831,-9166.3848,-9179.8975,-8213.8514,-8894.4569
cs_bin_l1=3 # quarter=38,-14766.7735,-0.0496,-0.0116,-0.0276,-0.0816,-6541.5688,-4409.0986,-5851.9404,-4043.5504
cs_bin_l1=3 # quarter=39,-14045.7178,-0.0582,-0.0103,-0.0238,-0.078,-9926.1321,-6708.9081,-9175.8028,-6112.5885
cs_bin_l1=3 # quarter=40,-14100.4149,-0.0536,-0.0159,-0.0408,-0.078,-16671.2989,-12433.2947,-16270.3358,-12875.2937
cs_bin_l1=3 # quarter=41,-14817.8182,-0.0467,-0.018,-0.0504,-0.083,-7124.6665,-5620.3746,-5251.3512,-3968.4799
cs_bin_l1=3 # quarter=42,-14916.0021,-0.0498,-0.0154,-0.0349,-0.0808,5133.1021,5581.6172,5023.9653,5566.4717
cs_bin_l1=3 # quarter=43,-14782.2046,-0.0541,-0.0158,-0.0331,-0.0794,3180.5845,5557.3435,3740.3505,5696.4955
cs_bin_l1=3 # quarter=44,-14868.2232,-0.0456,-0.0175,-0.043,-0.0805,2742.4457,5567.8136,2724.5199,5261.2927
cs_bin_l1=3 # quarter=45,-16401.6335,-0.0404,-0.0172,-0.0449,-0.0874,5031.865,6934.0911,5243.8107,6708.9652
cs_bin_l1=3 # quarter=46,-15551.8152,-0.0429,-0.0138,-0.0245,-0.0838,14940.3429,14511.7377,15252.6125,14087.083
cs_bin_l1=3 # quarter=47,-15722.5682,-0.0502,-0.0159,-0.0315,-0.0857,16614.3856,17204.1549,16831.6124,17427.2036
cs_bin_l1=3 # quarter=48,-15347.5105,-0.0409,-0.0148,-0.0352,-0.0858,6203.2569,11034.2509,6285.1365,10491.3731
cs_bin_l1=3 # quarter=49,-16600.05,-0.0358,-0.0183,-0.0423,-0.0949,35763.0958,24342.3877,36044.7016,24220.9216
cs_bin_l1=4 # quarter=8,0,0,0,0,0,0,0,0,0
cs_bin_l1=4 # quarter=9,1086.8244,0.0094,0.0003,0.0043,-0.0008,3863.2471,3987.9974,2538.4644,3210.3204
cs_bin_l1=4 # quarter=10,1763.9704,0.0156,-0.0007,0.0029,0.0006,856.2448,-67.7224,-11.7747,-952.4749
cs_bin_l1=4 # quarter=11,2574.6714,0.0081,-0.0002,0.0033,0.0015,3876.8284,2536.7021,3206.3072,1678.9652
cs_bin_l1=4 # quarter=12,3000.9123,0.0124,0.0002,-0.0024,0.0026,10415.283,10445.8841,9667.1836,9833.3346
cs_bin_l1=4 # quarter=13,4270.1011,0.0121,-0.0009,-0.007,0.0049,18270.3063,17275.357,17099.6338,16169.524
cs_bin_l1=4 # quarter=14,5428.1271,0.0029,-0.0029,-0.0099,0.007,12757.2722,9891.6223,11307.5352,8935.9938
cs_bin_l1=4 # quarter=15,5654.8454,-0.0118,-0.0052,-0.0199,0.0081,5850.1338,3491.5333,5343.4311,2915.6404
cs_bin_l1=4 # quarter=16,6342.3383,-0.0067,-0.007,-0.0296,0.01,4681.8789,2829.4262,3072.627,1092.9903
cs_bin_l1=4 # quarter=17,6836.7289,-0.0107,-0.0061,-0.0229,0.0103,1873.2244,1538.4087,1503.3621,869.726
cs_bin_l1=4 # quarter=18,6697.1484,-0.018,-0.0076,-0.0297,0.0066,-638.4896,-3187.6013,-1785.1957,-3855.7506
cs_bin_l1=4 # quarter=19,6745.3055,-0.0298,-0.0074,-0.027,0.0072,-2581.3787,-4545.7349,-3277.7922,-5184.6964
cs_bin_l1=4 # quarter=20,7332.513,-0.0289,-0.0074,-0.029,0.0065,-3821.6335,-7122.43,-4580.4006,-7791.5694
cs_bin_l1=4 # quarter=21,7298.1708,-0.0293,-0.0062,-0.0221,0.0076,9373.8822,9471.7233,8716.0961,8641.1435
cs_bin_l1=4 # quarter=22,6446.5291,-0.0326,-0.0077,-0.0299,0.0021,-7840.656,-7585.1113,-8017.7142,-8144.0556
cs_bin_l1=4 # quarter=23,6051.2925,-0.0378,-0.0073,-0.0284,0.0002,-1131.9179,-2254.5574,-2241.1189,-3434.2826
cs_bin_l1=4 # quarter=24,5464.0049,-0.0385,-0.0065,-0.0216,-0.0015,-6882.855,-6782.3411,-6860.4783,-6918.9473
cs_bin_l1=4 # quarter=25,4777.5013,-0.0397,-0.0076,-0.0282,-0.0057,-21141.5329,-16592.412,-21298.8437,-17272.8479
cs_bin_l1=4 # quarter=26,3743.2633,-0.0429,-0.0061,-0.0273,-0.0102,21912.3554,-1919.64,20668.6667,-2876.9747
cs_bin_l1=4 # quarter=27,2972.3816,-0.0477,-0.0074,-0.0234,-0.0147,-5231.7057,-4960.149,-2445.2576,-2536.9708
cs_bin_l1=4 # quarter=28,2596.118,-0.0469,-0.0072,-0.0274,-0.016,1917.8433,3095.0138,1356.2698,2181.2715
cs_bin_l1=4 # quarter=29,1756.7936,-0.0454,-0.0089,-0.0344,-0.0196,16524.8563,-5052.3533,16036.5568,-5628.9585
cs_bin_l1=4 # quarter=30,720.7454,-0.0468,-0.0091,-0.0336,-0.0246,-21447.2216,-20600.7113,-21715.4305,-21277.046
cs_bin_l1=4 # quarter=31,-124.6038,-0.0496,-0.0088,-0.0316,-0.0288,-8772.6167,-10875.3179,-9727.7532,-11556.8066
cs_bin_l1=4 # quarter=32,-352.341,-0.0468,-0.0075,-0.0296,-0.0294,-27096.8762,-25386.804,-27109.433,-25998.2068
cs_bin_l1=4 # quarter=33,-1266.0256,-0.046,-0.0085,-0.0329,-0.0338,-11351.221,-12281.6695,-10957.1988,-12164.2764
cs_bin_l1=4 # quarter=34,-1846.6657,-0.0474,-0.0086,-0.0316,-0.0373,-8623.1506,-8323.9301,-9017.6448,-9160.9273
cs_bin_l1=4 # quarter=35,-2695.6521,-0.0505,-0.0083,-0.0345,-0.0399,802.9308,-1215.1485,1169.7531,-933.7743
cs_bin_l1=4 # quarter=36,-3606.4765,-0.0472,-0.0088,-0.0333,-0.0433,642.8353,-8298.0855,1459.199,-7633.5724
cs_bin_l1=4 # quarter=37,-3734.628,-0.045,-0.0067,-0.0292,-0.0451,-1541.7699,-875.2782,-1974.2616,-1261.9283
cs_bin_l1=4 # quarter=38,-5366.3815,-0.0491,-0.0073,-0.0264,-0.0521,2405.9379,4982.9392,2332.1571,4678.5762
cs_bin_l1=4 # quarter=39,-5343.7982,-0.0529,-0.0054,-0.0284,-0.0501,5358.0453,6576.6569,5694.8085,6654.9081
cs_bin_l1=4 # quarter=40,-5287.3069,-0.051,-0.008,-0.0326,-0.0501,2275.239,627.5012,2304.8079,414.4435
cs_bin_l1=4 # quarter=41,-6077.876,-0.0481,-0.0089,-0.0343,-0.0532,11764.1397,10670.8656,11479.352,10410.3836
cs_bin_l1=4 # quarter=42,-6241.1437,-0.0486,-0.0084,-0.0329,-0.0557,13389.9844,12596.6956,12341.8346,12173.7912
cs_bin_l1=4 # quarter=43,-6096.705,-0.0486,-0.0089,-0.0381,-0.0552,12209.2509,11150.9291,11065.4193,9738.0437
cs_bin_l1=4 # quarter=44,-7095.3045,-0.0457,-0.0088,-0.0329,-0.0585,-3107.1893,2422.3879,-3393.0687,1827.5541
cs_bin_l1=4 # quarter=45,-7492.3975,-0.0426,-0.0093,-0.037,-0.0617,12549.0179,9615.2762,12561.8837,9588.3569
cs_bin_l1=4 # quarter=46,-7885.0374,-0.0424,-0.0088,-0.0354,-0.0631,18223.4913,19290.2508,18196.1754,19062.5719
cs_bin_l1=4 # quarter=47,-8329.7141,-0.0433,-0.009,-0.0344,-0.0651,12344.2463,11615.8793,12222.7517,11444.782
cs_bin_l1=4 # quarter=48,-8518.4822,-0.0378,-0.0085,-0.0364,-0.0663,13114.6776,14826.4564,13396.009,14510.0856
cs_bin_l1=4 # quarter=49,-8910.5632,-0.0378,-0.0101,-0.0384,-0.0691,11357.1331,11142.175,10647.7357,10125.0245
cs_bin_l1=5 # quarter=8,0,0,0,0,0,0,0,0,0
cs_bin_l1=5 # quarter=9,628.2007,0.0099,0.0009,-0.0001,0.0015,-10216.665,-9295.9053,-10232.2252,-8993.4165
cs_bin_l1=5 # quarter=10,289.8773,0.0137,0.0003,-0.0023,-0.0004,-11774.2298,-10585.1943,-11823.3879,-10932.4317
cs_bin_l1=5 # quarter=11,1326.1945,0.0089,0.0008,-0.0016,-0.001,3252.7007,882.2198,2653.1933,683.6912
cs_bin_l1=5 # quarter=12,2317.8367,0.0096,0.0018,0.0016,0.0028,-3506.6995,-1611.36,-3908.9273,-2387.758
cs_bin_l1=5 # quarter=13,3479.0625,0.009,0.0016,0,0.0082,-5767.4349,-5902.9644,-4840.2927,-4927.6082
cs_bin_l1=5 # quarter=14,3657.8393,-0.0004,0.0007,-0.0018,0.0077,-4061.2565,-3779.7913,-5245.5647,-4614.8311
cs_bin_l1=5 # quarter=15,4677.0529,-0.012,-0.0011,-0.0109,0.0123,11596.9369,9892.6243,11293.2516,10420.3218
cs_bin_l1=5 # quarter=16,5584.1698,-0.0062,-0.0018,-0.014,0.0137,-12191.7691,-12291.1263,-15738.875,-16051.5692
cs_bin_l1=5 # quarter=17,5979.7689,-0.0109,-0.0009,-0.0094,0.013,-3207.9976,-3931.008,-6029.7873,-6538.6521
cs_bin_l1=5 # quarter=18,6913.9126,-0.0143,-0.0013,-0.0114,0.0144,-33998.9386,-33312.5962,-31700.0098,-31499.1417
cs_bin_l1=5 # quarter=19,7458.0075,-0.0266,-0.0015,-0.0108,0.0158,-14610.5901,-16167.7153,-15369.8832,-16650.9901
cs_bin_l1=5 # quarter=20,8389.6905,-0.0286,-0.0018,-0.0144,0.0196,-33453.1615,-36286.6384,-35846.4861,-38433.0338
cs_bin_l1=5 # quarter=21,9694.0263,-0.0262,-0.0004,-0.002,0.0239,47641.8055,-11987.0995,46228.9664,-7403.0615
cs_bin_l1=5 # quarter=22,9402.3961,-0.0293,-0.0014,-0.008,0.0233,-35528.1901,-37839.1251,-35026.3623,-37174.6765
cs_bin_l1=5 # quarter=23,9388.3885,-0.0319,-0.0014,-0.0051,0.0224,5478.061,4801.1045,4812.4351,4090.1238
cs_bin_l1=5 # quarter=24,9768.3962,-0.0317,-0.0008,-0.0049,0.024,-40721.7179,-41697.4711,-41384.0513,-42393.8062
cs_bin_l1=5 # quarter=25,9990.3447,-0.0332,-0.0005,-0.0009,0.0253,1645.8717,831.0331,5309.0402,4330.176
cs_bin_l1=5 # quarter=26,8712.9441,-0.0359,-0.0007,-0.0113,0.0192,-46242.7714,-37538.775,-47387.9324,-39686.6032
cs_bin_l1=5 # quarter=27,7632.3514,-0.0412,-0.0018,-0.0057,0.0165,-21007.4865,-22813.6168,-20146.8197,-21780.3587
cs_bin_l1=5 # quarter=28,7791.3647,-0.0394,-0.0011,-0.0073,0.0175,-35780.9396,-38667.42,-35210.4751,-37796.1411
cs_bin_l1=5 # quarter=29,7732.291,-0.0387,-0.0028,-0.0173,0.0171,-99.8565,-2204.2649,945.1041,-1068.7808
cs_bin_l1=5 # quarter=30,6884.0789,-0.0401,-0.0027,-0.0157,0.0112,7566.3151,14506.6076,7576.9281,14365.4339
cs_bin_l1=5 # quarter=31,6403.9075,-0.0429,-0.003,-0.0166,0.0108,-785.5594,-3383.5206,-222.4155,-2442.844
cs_bin_l1=5 # quarter=32,6091.4945,-0.0416,-0.002,-0.0156,0.0112,-16213.0283,-17662.6746,-14992.4915,-16385.6786
cs_bin_l1=5 # quarter=33,4897.2967,-0.0415,-0.0023,-0.0172,0.0052,9894.8848,5083.0863,11251.447,7011.0753
cs_bin_l1=5 # quarter=34,3944.0578,-0.0416,-0.0022,-0.0167,0.002,-59054.081,-30763.6468,-58182.6028,-31462.5447
cs_bin_l1=5 # quarter=35,2113.8579,-0.0453,-0.0029,-0.0186,-0.0067,-22316.9062,-22015.6619,-21679.7263,-21302.1084
cs_bin_l1=5 # quarter=36,1690.029,-0.0429,-0.0028,-0.0115,-0.0092,-58809.3259,-58540.5051,-58227.6819,-57846.1807
cs_bin_l1=5 # quarter=37,1762.7274,-0.0426,-0.0012,-0.0073,-0.0108,-37250.9056,-36390.8306,-36202.9471,-35718.7598
cs_bin_l1=5 # quarter=38,428.3397,-0.0452,-0.0032,-0.0114,-0.0169,-19352.3177,-20265.6835,-19317.5473,-20038.8284
cs_bin_l1=5 # quarter=39,296.2219,-0.0472,-0.0015,-0.0205,-0.0162,-131588.5573,-132690.5176,-131992.8355,-132550.9257
cs_bin_l1=5 # quarter=40,34.5404,-0.0465,-0.0021,-0.0196,-0.0169,-119830.5732,-91795.4018,-119499.3581,-96418.5762
cs_bin_l1=5 # quarter=41,77.9734,-0.0468,-0.0027,-0.0159,-0.0204,-106458.7009,-42197.1136,-108767.4498,-44429.4194
cs_bin_l1=5 # quarter=42,-1062.4012,-0.0453,-0.003,-0.0191,-0.0251,-9901.2885,-10950.635,-13110.7676,-13144.751
cs_bin_l1=5 # quarter=43,-1376.4435,-0.0445,-0.004,-0.0243,-0.0261,-34797.9956,-36461.428,-33980.8882,-35362.6778
cs_bin_l1=5 # quarter=44,-1566.772,-0.0409,-0.0037,-0.0209,-0.0271,16529.6831,15684.3932,17645.9763,16677.559
cs_bin_l1=5 # quarter=45,-2438.0575,-0.0398,-0.004,-0.0223,-0.033,31458.929,29088.5904,33073.9059,30980.6961
cs_bin_l1=5 # quarter=46,-2831.1355,-0.0359,-0.0039,-0.0166,-0.0364,45457.5486,48741.8088,46331.9885,49413.2272
cs_bin_l1=5 # quarter=47,-3464.4022,-0.0348,-0.0036,-0.0215,-0.0369,-16752.3119,-18156.9142,-15971.8059,-17417.4285
cs_bin_l1=5 # quarter=48,-4148.1434,-0.0326,-0.0035,-0.0211,-0.0397,-38444.8568,-36535.5422,-39357.8511,-38899.7455
cs_bin_l1=5 # quarter=49,-5133.2544,-0.0339,-0.0037,-0.0198,-0.0441,8293.2816,5709.475,7503.7708,5418.7913
Constant,11335.2277,0.0144,0.0126,0.1593,0.1834,186887.3998,182310.301,190008.1699,185525.3398
ZIP X Quarter Fixed Effects,X,X,X,X,X,X,X,X,X
Observations,26147712,26147712,26134137,2235063,26147712,188799,188799,188747,188747
$R^2$,0.1241,0.0208,0.0073,0.0298,0.1783,0.438,0.5119,0.434,0.5102


==> Tables/credit_risk_csv/mortgage_reg_l1_age_bin_no_income_quarter_only_interaction_v2.csv <==
\label{tab: vulnerable_populations},,,,,,,,,
,(1),(2),(3),(4),(5),(6),(7),(8),(9)
,mtf5020,mortgage_inquiry,mortgage_origination,mortgage_origination,has_mortgage,mtf5020,mtf5020,mtf5320,mtf5320
,b,b,b,b,b,b,b,b,b
cs_bin_l1=1,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=2,20126.6922,0.0327,0.0072,-0.0308,0.0124,22044.6901,20581.9667,19753.9602,18883.3924
cs_bin_l1=3,9405.4332,0.0726,0.0104,-0.0547,-0.0433,23100.8382,20724.7600,19983.3338,18115.8448
cs_bin_l1=4,-18646.5703,0.05,-0.0033,-0.0931,-0.1894,8810.0536,8701.3830,5422.1226,5844.3423
cs_bin_l1=5,-24759.5746,0.0398,-0.0103,-0.12,-0.237,2036.1338,2858.1155,-1486.2855,-471.8815
18-29,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
30-39,48881.8089,0.0366,0.0091,-0.002,0.2153,38273.1327,34887.0829,38789.8531,35876.1146
40-49,65633.6939,0.0318,0.0082,-0.0087,0.2912,36028.4741,29440.5605,36878.3894,30876.0170
50-59,53565.8304,0.0192,0.0052,-0.0131,0.2688,12417.9851,8249.9073,13353.8236,9542.6313
60-69,32022.6545,0.0056,0.0007,-0.0183,0.1661,-5922.5488,-8662.2538,-5177.4357,-7922.9985
70+,-30.8099,-0.0148,-0.0062,-0.0329,-0.0078,-28422.9075,-28398.3026,-28664.5490,-28440.5537
cs_bin_l1=1 # quarter=8,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=1 # quarter=9,1853.673,0.0044,-0.0007,-0.0159,0.0049,1953.5786,2856.4333,2559.0017,3089.4152
cs_bin_l1=1 # quarter=10,2747.3941,0.0039,-0.0016,-0.0033,0.0087,6712.6046,6083.4289,6809.4905,5897.2454
cs_bin_l1=1 # quarter=11,4031.6215,0.0009,-0.0017,0.0123,0.0104,12728.1903,9142.7277,12837.1715,9618.1611
cs_bin_l1=1 # quarter=12,4263.0368,0.0045,-0.0019,-0.0137,0.0067,17350.0537,13180.1908,18386.2860,14486.8554
cs_bin_l1=1 # quarter=13,7805.7267,0.0074,0.0074,-0.0113,0.0208,24136.0730,19696.7130,22632.6428,19183.2984
cs_bin_l1=1 # quarter=14,8934.687,0.0031,-0.0009,-0.001,0.023,27285.3030,19151.4390,26756.4633,19439.6581
cs_bin_l1=1 # quarter=15,10737.4976,-0.0009,-0.0015,-0.0116,0.0277,22809.4302,15871.7929,23218.6399,16312.6772
cs_bin_l1=1 # quarter=16,10171.7334,0.0119,-0.0053,-0.0551,0.0272,13934.4140,11489.3243,14486.8944,11939.1641
cs_bin_l1=1 # quarter=17,12909.484,0.0116,-0.0007,-0.0039,0.0324,13455.6824,13402.0718,12652.4384,12566.7000
cs_bin_l1=1 # quarter=18,13378.7252,0.0055,-0.0041,-0.0204,0.0354,8859.7867,10488.1525,7553.2471,9371.6417
cs_bin_l1=1 # quarter=19,13947.7655,0.0091,-0.0057,-0.0449,0.0351,5960.1705,7920.4358,5175.8297,7521.7697
cs_bin_l1=1 # quarter=20,13177.709,0.0413,-0.0073,-0.0887,0.0318,7159.8736,10223.7433,4942.5468,8152.1499
cs_bin_l1=1 # quarter=21,13632.7156,0.0391,-0.001,-0.0402,0.0311,1903.6188,7291.7774,-1216.5598,4102.7368
cs_bin_l1=1 # quarter=22,13496.3991,0.0141,0.0034,-0.0099,0.0314,502.9066,6265.1773,-2141.6149,3695.3914
cs_bin_l1=1 # quarter=23,13852.3215,0.0134,0.0006,-0.0355,0.032,-988.0899,4684.9263,-2729.1365,3163.5433
cs_bin_l1=1 # quarter=24,13470.7144,0.0122,-0.001,-0.0366,0.0331,-806.1693,4759.1530,-2426.9959,3121.6109
cs_bin_l1=1 # quarter=25,14646.4021,0.0186,-0.0011,-0.0411,0.0355,1433.7573,5485.6035,-274.9439,3866.4566
cs_bin_l1=1 # quarter=26,13629.875,0.0359,-0.0015,-0.0598,0.0316,1311.5706,5008.2854,-244.7630,3668.5626
cs_bin_l1=1 # quarter=27,12482.9264,0.029,0.0024,-0.0321,0.0251,304.1120,4679.6673,-975.1894,3331.1119
cs_bin_l1=1 # quarter=28,13905.7948,0.0098,0.0097,0.0077,0.0301,-2697.9495,1876.4684,-4071.3048,432.4016
cs_bin_l1=1 # quarter=29,16277.7664,0.0124,0.0015,-0.0246,0.0368,-1387.9035,1905.6447,-2115.4309,1200.9311
cs_bin_l1=1 # quarter=30,15352.0735,0.0247,-0.0041,-0.0619,0.0347,-5917.0548,-3739.4472,-6564.9540,-4106.2896
cs_bin_l1=1 # quarter=31,14831.5316,0.0257,0.0013,-0.0476,0.0314,-2966.8656,-2763.7051,-4785.4638,-4006.1824
cs_bin_l1=1 # quarter=32,13730.0336,0.0305,0.0046,-0.0388,0.029,-7181.2747,-3779.0393,-8294.8880,-4968.9965
cs_bin_l1=1 # quarter=33,15424.9588,0.0355,0.0059,-0.0362,0.0335,-2715.6934,44.9490,-3439.5268,-831.7467
cs_bin_l1=1 # quarter=34,14751.888,0.0382,0.0044,-0.0482,0.0305,-991.9381,1565.6178,-1898.3976,613.7502
cs_bin_l1=1 # quarter=35,15617.8185,0.035,0.0079,-0.0233,0.0303,3884.6827,5749.0743,3227.3530,5094.6826
cs_bin_l1=1 # quarter=36,14387.4562,0.0317,0.008,-0.0316,0.0254,1277.0890,4765.6329,146.3175,3769.4259
cs_bin_l1=1 # quarter=37,15617.9406,0.0327,0.0105,-0.0261,0.0245,3987.5066,5669.0893,3262.6667,5073.9146
cs_bin_l1=1 # quarter=38,16271.355,0.0131,0.0132,0.0095,0.0268,6573.3582,6780.3556,6212.0494,6408.3136
cs_bin_l1=1 # quarter=39,17971.1458,0.0024,0.0068,0.0126,0.0327,11895.5135,10175.2294,12006.1778,10456.0621
cs_bin_l1=1 # quarter=40,17999.8233,0.0035,-0.0008,-0.0313,0.0332,13272.8173,11439.8969,14026.1624,12501.6096
cs_bin_l1=1 # quarter=41,19924.3919,0.0102,-0.003,-0.0568,0.0372,16676.1493,13438.4644,17202.9428,14620.7814
cs_bin_l1=1 # quarter=42,19583.0069,0.0077,-0.0023,-0.0348,0.0372,21078.8855,18270.3046,21285.5936,19038.1365
cs_bin_l1=1 # quarter=43,21489.8441,0.0057,-0.0019,-0.0151,0.0414,27680.8965,24181.7866,27842.2064,24857.8689
cs_bin_l1=1 # quarter=44,20812.6104,0.0132,-0.0045,-0.0475,0.0394,30590.8092,28050.8554,31290.2085,29400.8276
cs_bin_l1=1 # quarter=45,22638.1184,0.0159,-0.0015,-0.0239,0.0399,38439.9369,32933.0768,38180.9534,33448.2482
cs_bin_l1=1 # quarter=46,22986.8616,0.012,0.0016,-0.0041,0.0423,41627.6073,35130.4786,41533.5307,36041.0270
cs_bin_l1=1 # quarter=47,23334.4951,0.0054,-0.0021,-0.0125,0.0409,42773.0012,36191.9701,43422.8217,37834.4489
cs_bin_l1=1 # quarter=48,23401.9783,0.0114,-0.0016,-0.0324,0.0414,37223.2959,33597.3929,38957.1442,35983.3777
cs_bin_l1=1 # quarter=49,24084.4357,0.0181,-0.0043,-0.0504,0.0394,47120.3396,38852.5444,48359.6622,40557.9217
cs_bin_l1=2 # quarter=8,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=2 # quarter=9,1245.0208,0.008,-0.0004,0.001,-0.0014,7233.7046,4947.5401,6953.6952,5017.3243
cs_bin_l1=2 # quarter=10,3008.9924,0.0081,-0.0014,0.0091,-0.0006,7151.4467,5972.1898,6687.4412,6021.1524
cs_bin_l1=2 # quarter=11,4442.1839,0.0017,-0.0022,0.0079,-0.002,9083.5299,6930.0101,9061.9365,7096.2866
cs_bin_l1=2 # quarter=12,4418.5957,0.0072,-0.003,-0.0135,-0.0053,11947.0414,9599.4045,11646.3437,9685.7572
cs_bin_l1=2 # quarter=13,5437.2058,0.0101,0.0003,-0.0086,-0.0036,16333.4721,11607.6486,16293.0262,11847.3808
cs_bin_l1=2 # quarter=14,7624.6979,0.0007,-0.0035,-0.0003,-0.0034,16976.9259,13010.8153,16737.8287,13154.1254
cs_bin_l1=2 # quarter=15,8514.7825,-0.0091,-0.0053,-0.0104,-0.0035,16537.7694,13062.4346,16229.9124,13089.5623
cs_bin_l1=2 # quarter=16,7762.2618,0.0063,-0.0103,-0.0409,-0.005,11762.8730,9834.1536,11753.3687,9933.9717
cs_bin_l1=2 # quarter=17,7176.4779,0.0023,-0.0072,-0.0147,-0.0091,10304.9996,8228.2423,9939.5103,7903.2763
cs_bin_l1=2 # quarter=18,6721.6444,-0.007,-0.0116,-0.0319,-0.0118,11178.0889,8523.5338,10919.6201,8312.2434
cs_bin_l1=2 # quarter=19,5936.5642,-0.0088,-0.0121,-0.0347,-0.0135,9555.2250,6200.5698,9751.0201,6282.0838
cs_bin_l1=2 # quarter=20,4301.3282,0.0162,-0.0142,-0.0603,-0.02,4271.1458,4719.7966,3776.2364,4188.9683
cs_bin_l1=2 # quarter=21,1983.5463,0.0163,-0.0118,-0.0492,-0.0278,-282.8189,1656.7076,-1129.2953,579.9663
cs_bin_l1=2 # quarter=22,1249.6781,-0.0031,-0.0103,-0.0369,-0.0301,-3113.9959,740.9942,-3609.6202,-85.7583
cs_bin_l1=2 # quarter=23,1173.1391,-0.0091,-0.01,-0.0368,-0.0304,-5933.1601,-2213.9936,-6223.8130,-2776.2982
cs_bin_l1=2 # quarter=24,1260.0135,-0.0117,-0.0103,-0.0308,-0.0283,-5966.8079,-2920.6207,-5897.0814,-3084.5491
cs_bin_l1=2 # quarter=25,-23.2506,-0.0068,-0.011,-0.0337,-0.0331,-5734.9789,-2714.5383,-5597.1877,-2914.7954
cs_bin_l1=2 # quarter=26,-142.6808,0.0018,-0.0085,-0.036,-0.0323,-3709.8180,-1385.7396,-3684.1693,-1542.4972
cs_bin_l1=2 # quarter=27,-1445.3983,-0.0057,-0.0106,-0.0385,-0.0366,-2739.6272,-660.2424,-2406.5034,-991.8736
cs_bin_l1=2 # quarter=28,-432.529,-0.016,-0.008,-0.0229,-0.032,-1144.9415,896.0729,-998.7623,955.9394
cs_bin_l1=2 # quarter=29,-1325.847,-0.0128,-0.0118,-0.034,-0.0352,-5131.8925,-2732.6689,-4690.8913,-2431.2940
cs_bin_l1=2 # quarter=30,-2585.6426,-0.0062,-0.0133,-0.0415,-0.0391,-6790.9328,-6566.2045,-6436.0287,-6153.3545
cs_bin_l1=2 # quarter=31,-3711.4542,-0.0077,-0.0101,-0.038,-0.0435,-7021.1250,-7507.4465,-6729.8164,-7291.5322
cs_bin_l1=2 # quarter=32,-3624.5533,-0.0004,-0.0103,-0.0482,-0.0437,-2963.6854,-3105.0309,-2614.4379,-2767.0121
cs_bin_l1=2 # quarter=33,-4967.4132,0.0057,-0.0102,-0.0521,-0.0484,-4152.1433,-2739.8501,-3477.0271,-2528.6768
cs_bin_l1=2 # quarter=34,-5712.8209,0.0062,-0.0092,-0.0455,-0.0508,-2718.6392,-3401.6907,-1740.2666,-3176.2970
cs_bin_l1=2 # quarter=35,-6307.1736,0.0016,-0.0081,-0.0387,-0.0526,60.3338,-1781.8928,549.3231,-1646.0620
cs_bin_l1=2 # quarter=36,-6456.6027,0.0039,-0.008,-0.0431,-0.0533,2383.0264,735.8646,2962.1943,1202.8474
cs_bin_l1=2 # quarter=37,-7597.1937,0.0082,-0.0059,-0.0404,-0.0585,117.7590,-837.2173,659.1169,-319.3346
cs_bin_l1=2 # quarter=38,-5990.3971,-0.0075,-0.0022,-0.0148,-0.0538,1115.4054,-438.7332,1533.5747,116.6567
cs_bin_l1=2 # quarter=39,-4740.8403,-0.0195,-0.0034,-0.0127,-0.0485,6284.6213,2608.3768,7167.0484,3713.2606
cs_bin_l1=2 # quarter=40,-3576.3127,-0.0169,-0.0095,-0.0292,-0.0457,10920.8725,6300.8662,12038.9363,7495.9730
cs_bin_l1=2 # quarter=41,-5453.7437,-0.0092,-0.0117,-0.0437,-0.0513,8158.4306,4566.4388,8647.4247,5338.8187
cs_bin_l1=2 # quarter=42,-4546.6465,-0.011,-0.0089,-0.0185,-0.0488,13128.1751,8048.1638,13465.7032,8855.5979
cs_bin_l1=2 # quarter=43,-4421.6811,-0.0158,-0.0097,-0.0214,-0.048,19875.8536,13614.1609,20396.9541,14621.5151
cs_bin_l1=2 # quarter=44,-4377.8099,-0.0066,-0.0114,-0.037,-0.0474,20870.2463,15153.5140,22261.4776,16216.4907
cs_bin_l1=2 # quarter=45,-5946.3632,-0.0021,-0.01,-0.0279,-0.0535,21835.6568,16792.3761,22748.7108,17682.8733
cs_bin_l1=2 # quarter=46,-4133.6856,-0.0072,-0.0064,-0.0097,-0.05,27305.3355,20963.8164,28268.3064,22173.5502
cs_bin_l1=2 # quarter=47,-3878.8871,-0.0148,-0.0092,-0.0165,-0.0493,29897.3623,23202.2244,30886.8155,24532.6091
cs_bin_l1=2 # quarter=48,-2427.4872,-0.0076,-0.0086,-0.0266,-0.0468,31404.6446,24622.1628,32668.0744,26046.5523
cs_bin_l1=2 # quarter=49,-3698.6731,0.0007,-0.0113,-0.0375,-0.052,31786.4077,26606.6351,32823.6104,27860.4261
cs_bin_l1=3 # quarter=8,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=3 # quarter=9,1145.8988,0.0118,-0.0007,0.0003,-0.0031,922.0350,870.5798,735.6840,1009.4939
cs_bin_l1=3 # quarter=10,3230.4369,0.016,-0.003,-0.0036,-0.0008,7344.3257,4161.9071,7380.4628,4452.9636
cs_bin_l1=3 # quarter=11,5249.5016,0.005,-0.0013,0.0034,0.0017,6952.8504,6779.0349,6556.9870,7007.3666
cs_bin_l1=3 # quarter=12,7120.6266,0.0106,-0.0025,-0.0128,0.0053,8835.2692,8942.8359,8530.4956,9049.6431
cs_bin_l1=3 # quarter=13,8439.5685,0.0131,-0.002,-0.0078,0.0047,12964.0324,11829.6611,12368.0325,11751.4610
cs_bin_l1=3 # quarter=14,10114.9517,0.0009,-0.0049,-0.0053,0.0078,15038.3822,13403.6214,14325.6442,13421.4603
cs_bin_l1=3 # quarter=15,11409.2118,-0.0174,-0.0086,-0.0173,0.0124,11270.5751,10546.1050,10752.0584,10605.5500
cs_bin_l1=3 # quarter=16,11309.2769,-0.0072,-0.0147,-0.044,0.0116,8719.1309,7524.7114,8481.4452,7581.1933
cs_bin_l1=3 # quarter=17,9536.2199,-0.01,-0.0117,-0.0249,0.0051,8785.8918,7157.1842,8852.6645,7094.3403
cs_bin_l1=3 # quarter=18,8363.457,-0.0233,-0.0159,-0.0368,0.0004,924.9591,1573.9571,936.0390,1550.9425
cs_bin_l1=3 # quarter=19,6926.256,-0.0363,-0.0161,-0.0372,-0.0018,-2114.0450,-1571.4056,-1962.3902,-1401.9977
cs_bin_l1=3 # quarter=20,3822.3994,-0.0274,-0.0177,-0.0468,-0.0112,-1909.8522,-2313.5249,-1933.2827,-2341.6510
cs_bin_l1=3 # quarter=21,1608.8286,-0.0248,-0.0168,-0.0439,-0.0203,-6456.2960,-4648.4497,-6635.1011,-4893.3862
cs_bin_l1=3 # quarter=22,-1051.2589,-0.0356,-0.0182,-0.049,-0.0302,-3404.8691,-2022.9442,-3412.1111,-2217.8720
cs_bin_l1=3 # quarter=23,-3481.7782,-0.0451,-0.0165,-0.042,-0.0366,-9514.8833,-6719.1589,-9375.5186,-6727.2025
cs_bin_l1=3 # quarter=24,-4323.8518,-0.0474,-0.0158,-0.0345,-0.0395,-8933.9325,-7445.2634,-8855.3035,-7369.2401
cs_bin_l1=3 # quarter=25,-6370.0965,-0.046,-0.0168,-0.0372,-0.0485,-7658.1445,-8791.2595,-7539.6290,-8514.2958
cs_bin_l1=3 # quarter=26,-7765.8563,-0.0477,-0.015,-0.0412,-0.052,-10193.3887,-8215.2018,-10194.1621,-8294.6538
cs_bin_l1=3 # quarter=27,-8888.1332,-0.0545,-0.0164,-0.0335,-0.0559,-8419.0777,-6970.2440,-8103.0660,-7100.7406
cs_bin_l1=3 # quarter=28,-8473.5704,-0.0574,-0.0164,-0.0392,-0.0565,-3835.9881,-1653.0158,-3583.8915,-1460.5133
cs_bin_l1=3 # quarter=29,-9449.355,-0.0549,-0.0193,-0.0488,-0.0603,-12435.0250,-8873.8091,-11932.6830,-8462.0503
cs_bin_l1=3 # quarter=30,-10536.3539,-0.0527,-0.0197,-0.0488,-0.0648,-8943.9371,-7871.7172,-8077.0279,-7075.6797
cs_bin_l1=3 # quarter=31,-11897.5841,-0.0568,-0.0176,-0.0409,-0.0706,-9146.0417,-8354.8339,-8599.4919,-7877.9620
cs_bin_l1=3 # quarter=32,-11279.46,-0.0502,-0.0164,-0.0492,-0.0689,-10038.4896,-8917.1769,-8939.0952,-8405.9270
cs_bin_l1=3 # quarter=33,-12717.7147,-0.0468,-0.0183,-0.0555,-0.0727,-10160.5391,-9173.0024,-9221.7010,-9002.9705
cs_bin_l1=3 # quarter=34,-13045.004,-0.0474,-0.0171,-0.0461,-0.0757,-7983.4367,-6986.2457,-7608.2595,-6799.5181
cs_bin_l1=3 # quarter=35,-13186.6895,-0.0511,-0.0165,-0.038,-0.0754,-12347.8788,-9114.3282,-11690.7570,-8720.2417
cs_bin_l1=3 # quarter=36,-13417.3768,-0.0455,-0.0164,-0.049,-0.0763,-11861.8200,-8774.3267,-11445.2475,-8469.7170
cs_bin_l1=3 # quarter=37,-14761.6631,-0.0413,-0.0146,-0.0456,-0.0831,-10925.1264,-10365.3947,-10164.3672,-9804.7556
cs_bin_l1=3 # quarter=38,-14766.7735,-0.0496,-0.0116,-0.0276,-0.0816,-3383.4616,-4736.6016,-2766.1614,-3994.9557
cs_bin_l1=3 # quarter=39,-14045.7178,-0.0582,-0.0103,-0.0238,-0.078,-5782.5882,-4782.9790,-4929.7635,-3837.6741
cs_bin_l1=3 # quarter=40,-14100.4149,-0.0536,-0.0159,-0.0408,-0.078,-10543.4280,-8874.8068,-9913.5169,-8291.7641
cs_bin_l1=3 # quarter=41,-14817.8182,-0.0467,-0.018,-0.0504,-0.083,-6904.6730,-5560.0514,-5919.5698,-4493.3386
cs_bin_l1=3 # quarter=42,-14916.0021,-0.0498,-0.0154,-0.0349,-0.0808,-940.9627,-949.8840,-622.6961,-407.7050
cs_bin_l1=3 # quarter=43,-14782.2046,-0.0541,-0.0158,-0.0331,-0.0794,3811.6751,4117.9948,4433.7893,4765.9943
cs_bin_l1=3 # quarter=44,-14868.2232,-0.0456,-0.0175,-0.043,-0.0805,9812.5302,7021.7847,10301.5254,7538.3583
cs_bin_l1=3 # quarter=45,-16401.6335,-0.0404,-0.0172,-0.0449,-0.0874,8264.3740,6450.1543,8836.5102,7029.5686
cs_bin_l1=3 # quarter=46,-15551.8152,-0.0429,-0.0138,-0.0245,-0.0838,14122.4711,13214.9924,14845.6662,13912.7305
cs_bin_l1=3 # quarter=47,-15722.5682,-0.0502,-0.0159,-0.0315,-0.0857,12133.9852,13274.5991,12641.7622,13867.8353
cs_bin_l1=3 # quarter=48,-15347.5105,-0.0409,-0.0148,-0.0352,-0.0858,10545.4842,11963.3249,11080.8514,12600.4153
cs_bin_l1=3 # quarter=49,-16600.05,-0.0358,-0.0183,-0.0423,-0.0949,21666.5728,19405.8588,22130.0198,20019.1573
cs_bin_l1=4 # quarter=8,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=4 # quarter=9,1086.8244,0.0094,0.0003,0.0043,-0.0008,4689.1953,3513.1956,4380.5465,3441.2144
cs_bin_l1=4 # quarter=10,1763.9704,0.0156,-0.0007,0.0029,0.0006,8156.1639,7520.4610,7619.5839,7225.1279
cs_bin_l1=4 # quarter=11,2574.6714,0.0081,-0.0002,0.0033,0.0015,8471.4740,8163.0375,8099.2846,7850.1010
cs_bin_l1=4 # quarter=12,3000.9123,0.0124,0.0002,-0.0024,0.0026,15222.7154,14303.1969,14800.5041,14053.1845
cs_bin_l1=4 # quarter=13,4270.1011,0.0121,-0.0009,-0.007,0.0049,16477.4558,16084.3437,15774.0378,15613.0269
cs_bin_l1=4 # quarter=14,5428.1271,0.0029,-0.0029,-0.0099,0.007,17439.2559,15434.5239,16903.8033,15254.6061
cs_bin_l1=4 # quarter=15,5654.8454,-0.0118,-0.0052,-0.0199,0.0081,14653.7360,12834.6978,14300.5866,12684.8383
cs_bin_l1=4 # quarter=16,6342.3383,-0.0067,-0.007,-0.0296,0.01,14287.6255,11178.3096,13988.1144,11047.7589
cs_bin_l1=4 # quarter=17,6836.7289,-0.0107,-0.0061,-0.0229,0.0103,9111.0832,8005.3659,9086.1869,7941.8848
cs_bin_l1=4 # quarter=18,6697.1484,-0.018,-0.0076,-0.0297,0.0066,13062.5833,6102.9868,13009.4410,6113.0399
cs_bin_l1=4 # quarter=19,6745.3055,-0.0298,-0.0074,-0.027,0.0072,7569.1285,5761.2396,7814.5052,6034.2329
cs_bin_l1=4 # quarter=20,7332.513,-0.0289,-0.0074,-0.029,0.0065,1636.4740,-1116.2893,2029.5186,-758.9520
cs_bin_l1=4 # quarter=21,7298.1708,-0.0293,-0.0062,-0.0221,0.0076,2330.8426,3055.6795,4996.3897,3944.8429
cs_bin_l1=4 # quarter=22,6446.5291,-0.0326,-0.0077,-0.0299,0.0021,2316.8564,2141.4041,2774.9876,2373.2599
cs_bin_l1=4 # quarter=23,6051.2925,-0.0378,-0.0073,-0.0284,0.0002,2264.8924,2152.3277,2532.6309,2220.5742
cs_bin_l1=4 # quarter=24,5464.0049,-0.0385,-0.0065,-0.0216,-0.0015,-3491.7211,-3371.2696,-3194.1631,-3106.3651
cs_bin_l1=4 # quarter=25,4777.5013,-0.0397,-0.0076,-0.0282,-0.0057,-6109.4089,-5555.1465,-5940.4497,-5560.8795
cs_bin_l1=4 # quarter=26,3743.2633,-0.0429,-0.0061,-0.0273,-0.0102,3915.0594,-3335.7935,3977.4062,-3356.1298
cs_bin_l1=4 # quarter=27,2972.3816,-0.0477,-0.0074,-0.0234,-0.0147,-1736.9031,-4387.5387,-634.4947,-3321.9446
cs_bin_l1=4 # quarter=28,2596.118,-0.0469,-0.0072,-0.0274,-0.016,-5312.1754,-3110.7228,-5046.4127,-3201.1912
cs_bin_l1=4 # quarter=29,1756.7936,-0.0454,-0.0089,-0.0344,-0.0196,4543.2981,-864.6476,5011.8859,-545.9162
cs_bin_l1=4 # quarter=30,720.7454,-0.0468,-0.0091,-0.0336,-0.0246,-9543.0909,-10125.8666,-8904.2534,-9559.0761
cs_bin_l1=4 # quarter=31,-124.6038,-0.0496,-0.0088,-0.0316,-0.0288,-8009.7545,-8975.0590,-7680.3458,-8661.7457
cs_bin_l1=4 # quarter=32,-352.341,-0.0468,-0.0075,-0.0296,-0.0294,-10953.6556,-11284.7288,-10495.5996,-10942.3243
cs_bin_l1=4 # quarter=33,-1266.0256,-0.046,-0.0085,-0.0329,-0.0338,-5747.5456,-5412.4240,-5217.5220,-5120.3739
cs_bin_l1=4 # quarter=34,-1846.6657,-0.0474,-0.0086,-0.0316,-0.0373,-3790.2528,-3386.3908,-3185.2965,-3082.0368
cs_bin_l1=4 # quarter=35,-2695.6521,-0.0505,-0.0083,-0.0345,-0.0399,112.7806,-2503.9405,1208.3322,-1389.7071
cs_bin_l1=4 # quarter=36,-3606.4765,-0.0472,-0.0088,-0.0333,-0.0433,-2871.7565,-5781.7984,-1783.6083,-4693.2084
cs_bin_l1=4 # quarter=37,-3734.628,-0.045,-0.0067,-0.0292,-0.0451,-1876.0552,-1158.6837,-872.4250,-42.1933
cs_bin_l1=4 # quarter=38,-5366.3815,-0.0491,-0.0073,-0.0264,-0.0521,-4987.8608,-3064.8427,-4064.4692,-2406.2424
cs_bin_l1=4 # quarter=39,-5343.7982,-0.0529,-0.0054,-0.0284,-0.0501,4632.1478,4951.7758,5579.0956,5630.0160
cs_bin_l1=4 # quarter=40,-5287.3069,-0.051,-0.008,-0.0326,-0.0501,-3151.1286,-3708.8671,-2334.8176,-3063.7190
cs_bin_l1=4 # quarter=41,-6077.876,-0.0481,-0.0089,-0.0343,-0.0532,994.9452,754.2390,1609.9880,1325.2939
cs_bin_l1=4 # quarter=42,-6241.1437,-0.0486,-0.0084,-0.0329,-0.0557,5157.5059,5730.4083,5773.0230,6201.8806
cs_bin_l1=4 # quarter=43,-6096.705,-0.0486,-0.0089,-0.0381,-0.0552,10435.7154,9327.3166,11050.1615,9921.5971
cs_bin_l1=4 # quarter=44,-7095.3045,-0.0457,-0.0088,-0.0329,-0.0585,5305.4751,6954.7370,5712.1569,7430.1673
cs_bin_l1=4 # quarter=45,-7492.3975,-0.0426,-0.0093,-0.037,-0.0617,13930.3581,14587.6043,14666.6419,15532.7778
cs_bin_l1=4 # quarter=46,-7885.0374,-0.0424,-0.0088,-0.0354,-0.0631,14337.6093,14451.2840,14858.4721,14945.3921
cs_bin_l1=4 # quarter=47,-8329.7141,-0.0433,-0.009,-0.0344,-0.0651,13878.8537,13309.1340,14536.2207,13998.3684
cs_bin_l1=4 # quarter=48,-8518.4822,-0.0378,-0.0085,-0.0364,-0.0663,18793.0746,18452.0446,19548.1419,19112.9663
cs_bin_l1=4 # quarter=49,-8910.5632,-0.0378,-0.0101,-0.0384,-0.0691,16985.5076,18074.5663,17266.1097,18309.0049
cs_bin_l1=5 # quarter=8,0,0,0,0,0,0.0000,0.0000,0.0000,0.0000
cs_bin_l1=5 # quarter=9,628.2007,0.0099,0.0009,-0.0001,0.0015,11745.6016,11726.1559,11653.1236,11793.9235
cs_bin_l1=5 # quarter=10,289.8773,0.0137,0.0003,-0.0023,-0.0004,778.9682,339.7730,511.5821,76.0727
cs_bin_l1=5 # quarter=11,1326.1945,0.0089,0.0008,-0.0016,-0.001,16099.9570,12030.8840,15823.3215,12331.9372
cs_bin_l1=5 # quarter=12,2317.8367,0.0096,0.0018,0.0016,0.0028,11986.6794,10997.0053,11706.1971,10884.7740
cs_bin_l1=5 # quarter=13,3479.0625,0.009,0.0016,0,0.0082,6476.1734,5217.2920,6327.2303,5176.8708
cs_bin_l1=5 # quarter=14,3657.8393,-0.0004,0.0007,-0.0018,0.0077,8957.2405,7201.6965,8062.0200,6775.5941
cs_bin_l1=5 # quarter=15,4677.0529,-0.012,-0.0011,-0.0109,0.0123,26208.5422,22930.2596,26114.2777,23540.3725
cs_bin_l1=5 # quarter=16,5584.1698,-0.0062,-0.0018,-0.014,0.0137,4998.2724,5856.1780,3839.7328,4525.2007
cs_bin_l1=5 # quarter=17,5979.7689,-0.0109,-0.0009,-0.0094,0.013,9108.4880,6928.7214,7911.2196,5918.9350
cs_bin_l1=5 # quarter=18,6913.9126,-0.0143,-0.0013,-0.0114,0.0144,-2648.6093,-2638.3294,-2007.6874,-2059.8923
cs_bin_l1=5 # quarter=19,7458.0075,-0.0266,-0.0015,-0.0108,0.0158,14982.6708,12551.1237,14132.5270,11893.4817
cs_bin_l1=5 # quarter=20,8389.6905,-0.0286,-0.0018,-0.0144,0.0196,-2002.0757,-3319.7286,-2816.5470,-3991.9866
cs_bin_l1=5 # quarter=21,9694.0263,-0.0262,-0.0004,-0.002,0.0239,23881.0958,13018.8173,23306.4223,13658.3666
cs_bin_l1=5 # quarter=22,9402.3961,-0.0293,-0.0014,-0.008,0.0233,7560.0935,6619.3528,8245.6677,7456.6195
cs_bin_l1=5 # quarter=23,9388.3885,-0.0319,-0.0014,-0.0051,0.0224,12238.1963,13600.9595,13308.8495,14733.7996
cs_bin_l1=5 # quarter=24,9768.3962,-0.0317,-0.0008,-0.0049,0.024,19361.1119,16660.3617,20561.8136,18018.7425
cs_bin_l1=5 # quarter=25,9990.3447,-0.0332,-0.0005,-0.0009,0.0253,7863.2048,6807.6056,9613.1185,8502.0884
cs_bin_l1=5 # quarter=26,8712.9441,-0.0359,-0.0007,-0.0113,0.0192,-26608.4525,-24363.7468,-26945.5367,-25044.0335
cs_bin_l1=5 # quarter=27,7632.3514,-0.0412,-0.0018,-0.0057,0.0165,-16057.7388,-12860.7032,-15956.2247,-12733.4170
cs_bin_l1=5 # quarter=28,7791.3647,-0.0394,-0.0011,-0.0073,0.0175,33.8348,-2013.6490,-235.6156,-2038.6849
cs_bin_l1=5 # quarter=29,7732.291,-0.0387,-0.0028,-0.0173,0.0171,24574.9887,22168.4094,25090.8888,22960.3657
cs_bin_l1=5 # quarter=30,6884.0789,-0.0401,-0.0027,-0.0157,0.0112,-2261.9032,-3536.3544,-2464.1040,-3817.2160
cs_bin_l1=5 # quarter=31,6403.9075,-0.0429,-0.003,-0.0166,0.0108,-6307.7978,-8010.9616,-5883.8635,-7558.9233
cs_bin_l1=5 # quarter=32,6091.4945,-0.0416,-0.002,-0.0156,0.0112,-686.9742,-3768.1451,-820.3028,-3617.7070
cs_bin_l1=5 # quarter=33,4897.2967,-0.0415,-0.0023,-0.0172,0.0052,-3154.9234,-6292.7284,-1741.5976,-4540.6617
cs_bin_l1=5 # quarter=34,3944.0578,-0.0416,-0.0022,-0.0167,0.002,-17976.4301,-16638.3836,-16896.2510,-15650.8695
cs_bin_l1=5 # quarter=35,2113.8579,-0.0453,-0.0029,-0.0186,-0.0067,5175.4108,4512.2511,6166.6574,5582.3281
cs_bin_l1=5 # quarter=36,1690.029,-0.0429,-0.0028,-0.0115,-0.0092,-25574.6785,-27661.5108,-24493.5859,-26419.6543
cs_bin_l1=5 # quarter=37,1762.7274,-0.0426,-0.0012,-0.0073,-0.0108,-20300.7791,-21253.7673,-19416.9812,-20544.5067
cs_bin_l1=5 # quarter=38,428.3397,-0.0452,-0.0032,-0.0114,-0.0169,18195.0702,16638.9751,19431.2145,17884.1608
cs_bin_l1=5 # quarter=39,296.2219,-0.0472,-0.0015,-0.0205,-0.0162,5063.0100,2836.8400,6376.0594,4357.4152
cs_bin_l1=5 # quarter=40,34.5404,-0.0465,-0.0021,-0.0196,-0.0169,-13344.8512,-7623.3173,-13000.8100,-7918.9696
cs_bin_l1=5 # quarter=41,77.9734,-0.0468,-0.0027,-0.0159,-0.0204,-27323.3079,-5003.3093,-27023.5032,-4330.7186
cs_bin_l1=5 # quarter=42,-1062.4012,-0.0453,-0.003,-0.0191,-0.0251,9076.9978,7451.3911,9019.9125,7711.5936
cs_bin_l1=5 # quarter=43,-1376.4435,-0.0445,-0.004,-0.0243,-0.0261,-27041.2730,-28398.3617,-25147.3639,-26269.1194
cs_bin_l1=5 # quarter=44,-1566.772,-0.0409,-0.0037,-0.0209,-0.0271,2600.5767,2432.8560,5522.3279,5400.6038
cs_bin_l1=5 # quarter=45,-2438.0575,-0.0398,-0.004,-0.0223,-0.033,-16503.9709,-19859.0305,-15916.5833,-18996.5408
cs_bin_l1=5 # quarter=46,-2831.1355,-0.0359,-0.0039,-0.0166,-0.0364,27319.6114,27280.1419,28144.9063,28176.1586
cs_bin_l1=5 # quarter=47,-3464.4022,-0.0348,-0.0036,-0.0215,-0.0369,29142.7603,26230.2051,30077.2697,27480.6274
cs_bin_l1=5 # quarter=48,-4148.1434,-0.0326,-0.0035,-0.0211,-0.0397,5835.5269,3454.3042,6519.8754,4371.7196
cs_bin_l1=5 # quarter=49,-5133.2544,-0.0339,-0.0037,-0.0198,-0.0441,16185.4318,13334.7411,16367.8706,13864.4791
Constant,11335.2277,0.0144,0.0126,0.1593,0.1834,169404.6395,167578.6445,173364.3457,171399.1872
ZIP X Quarter Fixed Effects,X,X,X,X,X,X,X,X,X
Observations,26147712,26147712,26134137,2235063,26147712,635348.0000,635348.0000,635169.0000,635169.0000
$R^2$,0.1241,0.0208,0.0073,0.0298,0.1783,0.4360,0.5070,0.4334,0.5062
,,,,,,,,,


==> Tables/credit_risk_csv/mortgage_reg_l1_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="-27484.4958",="0.0179",="-0.0054",="-0.0457"
="cs_bin_l1=3",="-34167.8665",="0.0542",="-0.0050",="-0.0923"
="cs_bin_l1=4",="-46742.7767",="0.0279",="-0.0214",="-0.1610"
="cs_bin_l1=5",="-41355.4183",="0.0166",="-0.0275",="-0.1939"
="age_sq",="-85.8434",="-0.0001",="-0.0000",="-0.0000"
="cs_bin_l1=1 # age",="7774.2040",="0.0048",="0.0010",="-0.0009"
="cs_bin_l1=2 # age",="8718.9577",="0.0050",="0.0012",="-0.0007"
="cs_bin_l1=3 # age",="8646.0757",="0.0051",="0.0013",="-0.0001"
="cs_bin_l1=4 # age",="8253.2337",="0.0052",="0.0014",="0.0006"
="cs_bin_l1=5 # age",="7911.0230",="0.0053",="0.0014",="0.0008"
="cs_bin_l1=1 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=1 # quarter=9",="1814.2185",="0.0044",="-0.0007",="-0.0159"
="cs_bin_l1=1 # quarter=10",="2742.3773",="0.0039",="-0.0016",="-0.0032"
="cs_bin_l1=1 # quarter=11",="4063.5497",="0.0009",="-0.0017",="0.0125"
="cs_bin_l1=1 # quarter=12",="4308.5750",="0.0045",="-0.0018",="-0.0135"
="cs_bin_l1=1 # quarter=13",="7725.6278",="0.0074",="0.0074",="-0.0112"
="cs_bin_l1=1 # quarter=14",="8974.2824",="0.0031",="-0.0008",="-0.0009"
="cs_bin_l1=1 # quarter=15",="10854.5291",="-0.0009",="-0.0014",="-0.0113"
="cs_bin_l1=1 # quarter=16",="10334.5418",="0.0120",="-0.0052",="-0.0550"
="cs_bin_l1=1 # quarter=17",="12993.7760",="0.0116",="-0.0006",="-0.0039"
="cs_bin_l1=1 # quarter=18",="13452.9193",="0.0055",="-0.0040",="-0.0204"
="cs_bin_l1=1 # quarter=19",="14093.7753",="0.0091",="-0.0056",="-0.0448"
="cs_bin_l1=1 # quarter=20",="13387.9288",="0.0413",="-0.0071",="-0.0886"
="cs_bin_l1=1 # quarter=21",="13704.9025",="0.0390",="-0.0009",="-0.0400"
="cs_bin_l1=1 # quarter=22",="13636.5717",="0.0140",="0.0036",="-0.0096"
="cs_bin_l1=1 # quarter=23",="14117.4961",="0.0134",="0.0008",="-0.0350"
="cs_bin_l1=1 # quarter=24",="13742.6819",="0.0121",="-0.0008",="-0.0360"
="cs_bin_l1=1 # quarter=25",="14859.1204",="0.0186",="-0.0009",="-0.0406"
="cs_bin_l1=1 # quarter=26",="13869.5013",="0.0358",="-0.0013",="-0.0591"
="cs_bin_l1=1 # quarter=27",="12777.5492",="0.0290",="0.0027",="-0.0312"
="cs_bin_l1=1 # quarter=28",="14277.6430",="0.0098",="0.0100",="0.0087"
="cs_bin_l1=1 # quarter=29",="16514.2530",="0.0123",="0.0017",="-0.0238"
="cs_bin_l1=1 # quarter=30",="15631.8505",="0.0247",="-0.0038",="-0.0611"
="cs_bin_l1=1 # quarter=31",="15217.0023",="0.0258",="0.0017",="-0.0465"
="cs_bin_l1=1 # quarter=32",="14219.9919",="0.0305",="0.0050",="-0.0378"
="cs_bin_l1=1 # quarter=33",="15710.1466",="0.0354",="0.0062",="-0.0354"
="cs_bin_l1=1 # quarter=34",="15038.6989",="0.0382",="0.0047",="-0.0472"
="cs_bin_l1=1 # quarter=35",="15995.7853",="0.0350",="0.0082",="-0.0221"
="cs_bin_l1=1 # quarter=36",="14883.7214",="0.0317",="0.0084",="-0.0303"
="cs_bin_l1=1 # quarter=37",="15923.4637",="0.0327",="0.0109",="-0.0250"
="cs_bin_l1=1 # quarter=38",="16672.9496",="0.0132",="0.0136",="0.0106"
="cs_bin_l1=1 # quarter=39",="18422.6225",="0.0026",="0.0073",="0.0137"
="cs_bin_l1=1 # quarter=40",="18586.9503",="0.0037",="-0.0003",="-0.0301"
="cs_bin_l1=1 # quarter=41",="20323.9430",="0.0103",="-0.0026",="-0.0559"
="cs_bin_l1=1 # quarter=42",="20042.5064",="0.0078",="-0.0018",="-0.0336"
="cs_bin_l1=1 # quarter=43",="21961.7817",="0.0059",="-0.0014",="-0.0139"
="cs_bin_l1=1 # quarter=44",="21454.6629",="0.0135",="-0.0040",="-0.0464"
="cs_bin_l1=1 # quarter=45",="23023.7088",="0.0162",="-0.0011",="-0.0230"
="cs_bin_l1=1 # quarter=46",="23415.5576",="0.0122",="0.0021",="-0.0032"
="cs_bin_l1=1 # quarter=47",="23826.1345",="0.0057",="-0.0016",="-0.0113"
="cs_bin_l1=1 # quarter=48",="24058.0544",="0.0118",="-0.0011",="-0.0313"
="cs_bin_l1=1 # quarter=49",="24590.6249",="0.0184",="-0.0038",="-0.0496"
="cs_bin_l1=2 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2 # quarter=9",="1566.6183",="0.0081",="-0.0003",="0.0008"
="cs_bin_l1=2 # quarter=10",="3258.5990",="0.0082",="-0.0014",="0.0090"
="cs_bin_l1=2 # quarter=11",="4628.4788",="0.0018",="-0.0022",="0.0079"
="cs_bin_l1=2 # quarter=12",="4234.8932",="0.0071",="-0.0031",="-0.0134"
="cs_bin_l1=2 # quarter=13",="5581.5233",="0.0101",="0.0002",="-0.0086"
="cs_bin_l1=2 # quarter=14",="7774.7421",="0.0007",="-0.0035",="-0.0003"
="cs_bin_l1=2 # quarter=15",="8609.6841",="-0.0091",="-0.0053",="-0.0104"
="cs_bin_l1=2 # quarter=16",="7516.3590",="0.0061",="-0.0103",="-0.0408"
="cs_bin_l1=2 # quarter=17",="7145.3574",="0.0023",="-0.0072",="-0.0147"
="cs_bin_l1=2 # quarter=18",="6868.6100",="-0.0070",="-0.0116",="-0.0320"
="cs_bin_l1=2 # quarter=19",="5981.6543",="-0.0089",="-0.0121",="-0.0347"
="cs_bin_l1=2 # quarter=20",="4019.6355",="0.0160",="-0.0142",="-0.0601"
="cs_bin_l1=2 # quarter=21",="1910.8461",="0.0163",="-0.0118",="-0.0491"
="cs_bin_l1=2 # quarter=22",="1224.2902",="-0.0032",="-0.0103",="-0.0368"
="cs_bin_l1=2 # quarter=23",="1145.2435",="-0.0091",="-0.0101",="-0.0366"
="cs_bin_l1=2 # quarter=24",="838.7355",="-0.0119",="-0.0104",="-0.0306"
="cs_bin_l1=2 # quarter=25",="-298.0889",="-0.0070",="-0.0111",="-0.0335"
="cs_bin_l1=2 # quarter=26",="-362.6890",="0.0017",="-0.0086",="-0.0355"
="cs_bin_l1=2 # quarter=27",="-1657.0372",="-0.0059",="-0.0106",="-0.0378"
="cs_bin_l1=2 # quarter=28",="-1107.2378",="-0.0163",="-0.0081",="-0.0223"
="cs_bin_l1=2 # quarter=29",="-1920.6568",="-0.0131",="-0.0119",="-0.0338"
="cs_bin_l1=2 # quarter=30",="-3132.5016",="-0.0065",="-0.0134",="-0.0412"
="cs_bin_l1=2 # quarter=31",="-4221.9806",="-0.0080",="-0.0102",="-0.0374"
="cs_bin_l1=2 # quarter=32",="-4591.5189",="-0.0009",="-0.0105",="-0.0476"
="cs_bin_l1=2 # quarter=33",="-5928.0646",="0.0053",="-0.0103",="-0.0517"
="cs_bin_l1=2 # quarter=34",="-6666.3546",="0.0058",="-0.0094",="-0.0451"
="cs_bin_l1=2 # quarter=35",="-7335.5071",="0.0011",="-0.0083",="-0.0382"
="cs_bin_l1=2 # quarter=36",="-7951.1035",="0.0032",="-0.0083",="-0.0425"
="cs_bin_l1=2 # quarter=37",="-9134.6741",="0.0076",="-0.0061",="-0.0400"
="cs_bin_l1=2 # quarter=38",="-7671.6303",="-0.0082",="-0.0024",="-0.0145"
="cs_bin_l1=2 # quarter=39",="-6557.2637",="-0.0203",="-0.0037",="-0.0124"
="cs_bin_l1=2 # quarter=40",="-5693.0688",="-0.0177",="-0.0098",="-0.0289"
="cs_bin_l1=2 # quarter=41",="-7667.8154",="-0.0101",="-0.0120",="-0.0436"
="cs_bin_l1=2 # quarter=42",="-6906.7285",="-0.0119",="-0.0092",="-0.0182"
="cs_bin_l1=2 # quarter=43",="-6925.6053",="-0.0167",="-0.0100",="-0.0210"
="cs_bin_l1=2 # quarter=44",="-7089.4925",="-0.0075",="-0.0117",="-0.0366"
="cs_bin_l1=2 # quarter=45",="-8749.1831",="-0.0031",="-0.0103",="-0.0276"
="cs_bin_l1=2 # quarter=46",="-7057.9020",="-0.0082",="-0.0067",="-0.0094"
="cs_bin_l1=2 # quarter=47",="-6957.9550",="-0.0158",="-0.0096",="-0.0160"
="cs_bin_l1=2 # quarter=48",="-5539.0414",="-0.0085",="-0.0089",="-0.0261"
="cs_bin_l1=2 # quarter=49",="-6920.6048",="-0.0002",="-0.0116",="-0.0371"
="cs_bin_l1=3 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=3 # quarter=9",="1366.2199",="0.0119",="-0.0006",="0.0004"
="cs_bin_l1=3 # quarter=10",="3404.4591",="0.0161",="-0.0030",="-0.0036"
="cs_bin_l1=3 # quarter=11",="5404.5381",="0.0051",="-0.0012",="0.0033"
="cs_bin_l1=3 # quarter=12",="7034.7507",="0.0105",="-0.0025",="-0.0129"
="cs_bin_l1=3 # quarter=13",="8573.5939",="0.0131",="-0.0020",="-0.0079"
="cs_bin_l1=3 # quarter=14",="10226.4265",="0.0009",="-0.0049",="-0.0054"
="cs_bin_l1=3 # quarter=15",="11469.1403",="-0.0175",="-0.0086",="-0.0176"
="cs_bin_l1=3 # quarter=16",="11082.2172",="-0.0074",="-0.0148",="-0.0442"
="cs_bin_l1=3 # quarter=17",="9518.7947",="-0.0101",="-0.0118",="-0.0251"
="cs_bin_l1=3 # quarter=18",="8398.3044",="-0.0234",="-0.0160",="-0.0370"
="cs_bin_l1=3 # quarter=19",="6898.7385",="-0.0365",="-0.0162",="-0.0375"
="cs_bin_l1=3 # quarter=20",="3501.8440",="-0.0277",="-0.0179",="-0.0470"
="cs_bin_l1=3 # quarter=21",="1434.8133",="-0.0250",="-0.0169",="-0.0441"
="cs_bin_l1=3 # quarter=22",="-1187.1820",="-0.0358",="-0.0183",="-0.0492"
="cs_bin_l1=3 # quarter=23",="-3612.3386",="-0.0453",="-0.0166",="-0.0423"
="cs_bin_l1=3 # quarter=24",="-4715.7076",="-0.0477",="-0.0160",="-0.0348"
="cs_bin_l1=3 # quarter=25",="-6722.3632",="-0.0464",="-0.0170",="-0.0375"
="cs_bin_l1=3 # quarter=26",="-8104.1835",="-0.0480",="-0.0152",="-0.0415"
="cs_bin_l1=3 # quarter=27",="-9168.4581",="-0.0548",="-0.0166",="-0.0339"
="cs_bin_l1=3 # quarter=28",="-9071.3693",="-0.0579",="-0.0166",="-0.0397"
="cs_bin_l1=3 # quarter=29",="-10136.9941",="-0.0555",="-0.0196",="-0.0493"
="cs_bin_l1=3 # quarter=30",="-11246.4520",="-0.0533",="-0.0200",="-0.0493"
="cs_bin_l1=3 # quarter=31",="-12511.0165",="-0.0574",="-0.0178",="-0.0415"
="cs_bin_l1=3 # quarter=32",="-12151.0094",="-0.0509",="-0.0167",="-0.0497"
="cs_bin_l1=3 # quarter=33",="-13674.9599",="-0.0475",="-0.0186",="-0.0559"
="cs_bin_l1=3 # quarter=34",="-14028.9662",="-0.0481",="-0.0174",="-0.0466"
="cs_bin_l1=3 # quarter=35",="-14195.6867",="-0.0518",="-0.0168",="-0.0386"
="cs_bin_l1=3 # quarter=36",="-14614.4148",="-0.0462",="-0.0168",="-0.0495"
="cs_bin_l1=3 # quarter=37",="-16129.3984",="-0.0422",="-0.0150",="-0.0462"
="cs_bin_l1=3 # quarter=38",="-16313.9421",="-0.0506",="-0.0120",="-0.0282"
="cs_bin_l1=3 # quarter=39",="-15738.8639",="-0.0592",="-0.0108",="-0.0245"
="cs_bin_l1=3 # quarter=40",="-15949.4056",="-0.0547",="-0.0163",="-0.0414"
="cs_bin_l1=3 # quarter=41",="-16825.6823",="-0.0479",="-0.0185",="-0.0510"
="cs_bin_l1=3 # quarter=42",="-17135.7081",="-0.0511",="-0.0159",="-0.0355"
="cs_bin_l1=3 # quarter=43",="-17265.4384",="-0.0555",="-0.0164",="-0.0339"
="cs_bin_l1=3 # quarter=44",="-17524.7641",="-0.0471",="-0.0181",="-0.0437"
="cs_bin_l1=3 # quarter=45",="-19143.0637",="-0.0419",="-0.0179",="-0.0455"
="cs_bin_l1=3 # quarter=46",="-18454.8007",="-0.0445",="-0.0144",="-0.0252"
="cs_bin_l1=3 # quarter=47",="-18790.2897",="-0.0518",="-0.0165",="-0.0322"
="cs_bin_l1=3 # quarter=48",="-18484.4322",="-0.0425",="-0.0154",="-0.0360"
="cs_bin_l1=3 # quarter=49",="-19867.8358",="-0.0375",="-0.0190",="-0.0430"
="cs_bin_l1=4 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=4 # quarter=9",="1310.8584",="0.0096",="0.0003",="0.0043"
="cs_bin_l1=4 # quarter=10",="1934.2075",="0.0157",="-0.0007",="0.0030"
="cs_bin_l1=4 # quarter=11",="2752.8961",="0.0081",="-0.0002",="0.0031"
="cs_bin_l1=4 # quarter=12",="2979.7674",="0.0122",="0.0002",="-0.0028"
="cs_bin_l1=4 # quarter=13",="4489.4993",="0.0121",="-0.0009",="-0.0074"
="cs_bin_l1=4 # quarter=14",="5592.8949",="0.0028",="-0.0030",="-0.0105"
="cs_bin_l1=4 # quarter=15",="5801.5873",="-0.0120",="-0.0053",="-0.0209"
="cs_bin_l1=4 # quarter=16",="6364.3217",="-0.0070",="-0.0072",="-0.0303"
="cs_bin_l1=4 # quarter=17",="7045.4952",="-0.0109",="-0.0062",="-0.0234"
="cs_bin_l1=4 # quarter=18",="6942.4392",="-0.0182",="-0.0077",="-0.0304"
="cs_bin_l1=4 # quarter=19",="6930.6082",="-0.0301",="-0.0076",="-0.0281"
="cs_bin_l1=4 # quarter=20",="7401.0626",="-0.0294",="-0.0076",="-0.0302"
="cs_bin_l1=4 # quarter=21",="7603.8157",="-0.0297",="-0.0064",="-0.0236"
="cs_bin_l1=4 # quarter=22",="6762.8507",="-0.0330",="-0.0079",="-0.0315"
="cs_bin_l1=4 # quarter=23",="6391.8148",="-0.0382",="-0.0075",="-0.0303"
="cs_bin_l1=4 # quarter=24",="5644.5837",="-0.0391",="-0.0068",="-0.0234"
="cs_bin_l1=4 # quarter=25",="5053.2553",="-0.0402",="-0.0079",="-0.0302"
="cs_bin_l1=4 # quarter=26",="4021.3322",="-0.0434",="-0.0064",="-0.0295"
="cs_bin_l1=4 # quarter=27",="3221.1379",="-0.0483",="-0.0078",="-0.0260"
="cs_bin_l1=4 # quarter=28",="2823.7706",="-0.0476",="-0.0075",="-0.0297"
="cs_bin_l1=4 # quarter=29",="2032.5083",="-0.0461",="-0.0092",="-0.0366"
="cs_bin_l1=4 # quarter=30",="979.8271",="-0.0475",="-0.0094",="-0.0358"
="cs_bin_l1=4 # quarter=31",="96.7626",="-0.0504",="-0.0092",="-0.0339"
="cs_bin_l1=4 # quarter=32",="-115.7848",="-0.0476",="-0.0079",="-0.0319"
="cs_bin_l1=4 # quarter=33",="-1017.3770",="-0.0469",="-0.0089",="-0.0353"
="cs_bin_l1=4 # quarter=34",="-1680.3141",="-0.0483",="-0.0091",="-0.0339"
="cs_bin_l1=4 # quarter=35",="-2571.8613",="-0.0516",="-0.0088",="-0.0373"
="cs_bin_l1=4 # quarter=36",="-3515.9712",="-0.0483",="-0.0093",="-0.0360"
="cs_bin_l1=4 # quarter=37",="-3757.4748",="-0.0463",="-0.0073",="-0.0321"
="cs_bin_l1=4 # quarter=38",="-5509.7877",="-0.0504",="-0.0079",="-0.0290"
="cs_bin_l1=4 # quarter=39",="-5655.9308",="-0.0544",="-0.0061",="-0.0310"
="cs_bin_l1=4 # quarter=40",="-5805.9659",="-0.0527",="-0.0088",="-0.0351"
="cs_bin_l1=4 # quarter=41",="-6630.4091",="-0.0499",="-0.0098",="-0.0369"
="cs_bin_l1=4 # quarter=42",="-6907.8866",="-0.0505",="-0.0093",="-0.0355"
="cs_bin_l1=4 # quarter=43",="-6827.3663",="-0.0506",="-0.0098",="-0.0408"
="cs_bin_l1=4 # quarter=44",="-7886.2930",="-0.0478",="-0.0098",="-0.0355"
="cs_bin_l1=4 # quarter=45",="-8296.5951",="-0.0447",="-0.0103",="-0.0394"
="cs_bin_l1=4 # quarter=46",="-8717.3923",="-0.0446",="-0.0098",="-0.0379"
="cs_bin_l1=4 # quarter=47",="-9205.6581",="-0.0456",="-0.0100",="-0.0371"
="cs_bin_l1=4 # quarter=48",="-9329.6203",="-0.0400",="-0.0096",="-0.0392"
="cs_bin_l1=4 # quarter=49",="-9750.8411",="-0.0400",="-0.0112",="-0.0412"
="cs_bin_l1=5 # quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=5 # quarter=9",="632.3018",="0.0100",="0.0010",="0.0000"
="cs_bin_l1=5 # quarter=10",="314.4449",="0.0137",="0.0003",="-0.0020"
="cs_bin_l1=5 # quarter=11",="1368.8854",="0.0089",="0.0008",="-0.0015"
="cs_bin_l1=5 # quarter=12",="2272.3703",="0.0095",="0.0018",="0.0022"
="cs_bin_l1=5 # quarter=13",="3609.3152",="0.0089",="0.0016",="0.0002"
="cs_bin_l1=5 # quarter=14",="3816.9592",="-0.0004",="0.0006",="-0.0017"
="cs_bin_l1=5 # quarter=15",="4876.7609",="-0.0121",="-0.0011",="-0.0115"
="cs_bin_l1=5 # quarter=16",="5643.3942",="-0.0065",="-0.0019",="-0.0145"
="cs_bin_l1=5 # quarter=17",="6092.4731",="-0.0112",="-0.0010",="-0.0097"
="cs_bin_l1=5 # quarter=18",="7155.2752",="-0.0146",="-0.0013",="-0.0116"
="cs_bin_l1=5 # quarter=19",="7666.1383",="-0.0269",="-0.0016",="-0.0113"
="cs_bin_l1=5 # quarter=20",="8553.4696",="-0.0291",="-0.0019",="-0.0154"
="cs_bin_l1=5 # quarter=21",="10028.3545",="-0.0266",="-0.0005",="-0.0038"
="cs_bin_l1=5 # quarter=22",="9870.6054",="-0.0298",="-0.0016",="-0.0107"
="cs_bin_l1=5 # quarter=23",="9975.1566",="-0.0324",="-0.0016",="-0.0082"
="cs_bin_l1=5 # quarter=24",="10246.8052",="-0.0324",="-0.0011",="-0.0080"
="cs_bin_l1=5 # quarter=25",="10507.7898",="-0.0339",="-0.0007",="-0.0040"
="cs_bin_l1=5 # quarter=26",="9240.2872",="-0.0365",="-0.0009",="-0.0147"
="cs_bin_l1=5 # quarter=27",="8247.7196",="-0.0419",="-0.0021",="-0.0095"
="cs_bin_l1=5 # quarter=28",="8188.6998",="-0.0402",="-0.0014",="-0.0109"
="cs_bin_l1=5 # quarter=29",="8159.3680",="-0.0396",="-0.0031",="-0.0196"
="cs_bin_l1=5 # quarter=30",="7347.7842",="-0.0409",="-0.0030",="-0.0178"
="cs_bin_l1=5 # quarter=31",="6929.8082",="-0.0437",="-0.0033",="-0.0187"
="cs_bin_l1=5 # quarter=32",="6346.7372",="-0.0426",="-0.0023",="-0.0174"
="cs_bin_l1=5 # quarter=33",="5220.5511",="-0.0426",="-0.0027",="-0.0193"
="cs_bin_l1=5 # quarter=34",="4337.1619",="-0.0426",="-0.0026",="-0.0192"
="cs_bin_l1=5 # quarter=35",="2445.5897",="-0.0463",="-0.0033",="-0.0215"
="cs_bin_l1=5 # quarter=36",="1944.7055",="-0.0441",="-0.0032",="-0.0143"
="cs_bin_l1=5 # quarter=37",="2035.6633",="-0.0438",="-0.0016",="-0.0100"
="cs_bin_l1=5 # quarter=38",="615.2658",="-0.0465",="-0.0036",="-0.0142"
="cs_bin_l1=5 # quarter=39",="650.9594",="-0.0485",="-0.0019",="-0.0225"
="cs_bin_l1=5 # quarter=40",="274.5379",="-0.0479",="-0.0026",="-0.0211"
="cs_bin_l1=5 # quarter=41",="293.1185",="-0.0483",="-0.0032",="-0.0181"
="cs_bin_l1=5 # quarter=42",="-815.9676",="-0.0468",="-0.0035",="-0.0210"
="cs_bin_l1=5 # quarter=43",="-1077.3918",="-0.0461",="-0.0045",="-0.0264"
="cs_bin_l1=5 # quarter=44",="-1298.7198",="-0.0425",="-0.0043",="-0.0230"
="cs_bin_l1=5 # quarter=45",="-2127.8856",="-0.0417",="-0.0046",="-0.0246"
="cs_bin_l1=5 # quarter=46",="-2492.7270",="-0.0377",="-0.0045",="-0.0186"
="cs_bin_l1=5 # quarter=47",="-3046.3832",="-0.0367",="-0.0042",="-0.0233"
="cs_bin_l1=5 # quarter=48",="-3577.5518",="-0.0344",="-0.0042",="-0.0229"
="cs_bin_l1=5 # quarter=49",="-4317.7995",="-0.0359",="-0.0044",="-0.0217"
="Constant",="-99192.5262",="-0.0539",="0.0053",="0.1998"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.1270",="0.0212",="0.0077",="0.0304"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_no_interaction.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="48383.5283",="0.0251",="0.0011",="-0.0320"
="cs_bin_l1=3",="54196.6224",="0.0382",="0.0000",="-0.0612"
="cs_bin_l1=4",="46172.0071",="0.0216",="-0.0058",="-0.0919"
="cs_bin_l1=5",="49605.4443",="0.0169",="-0.0073",="-0.1059"
="age",="4334.8248",="0.0042",="0.0012",="0.0004"
="age_sq",="-50.8729",="-0.0000",="-0.0000",="-0.0000"
="income_insight_score",="1305.8164",="0.0003",="0.0001",="0.0000"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="1753.2786",="0.0079",="-0.0003",="-0.0004"
="quarter=10",="2732.7574",="0.0097",="-0.0015",="0.0027"
="quarter=11",="3650.6244",="0.0034",="-0.0014",="0.0055"
="quarter=12",="2241.0198",="0.0076",="-0.0019",="-0.0099"
="quarter=13",="4133.7850",="0.0096",="0.0014",="-0.0080"
="quarter=14",="5523.8229",="0.0010",="-0.0029",="-0.0041"
="quarter=15",="6158.2853",="-0.0095",="-0.0048",="-0.0147"
="quarter=16",="3310.2384",="0.0013",="-0.0089",="-0.0394"
="quarter=17",="3980.5142",="-0.0016",="-0.0060",="-0.0167"
="quarter=18",="3697.1881",="-0.0098",="-0.0092",="-0.0295"
="quarter=19",="3139.9579",="-0.0145",="-0.0098",="-0.0339"
="quarter=20",="2138.4661",="0.0032",="-0.0112",="-0.0563"
="quarter=21",="1296.1530",="0.0032",="-0.0083",="-0.0398"
="quarter=22",="275.3069",="-0.0120",="-0.0073",="-0.0305"
="quarter=23",="-295.5627",="-0.0169",="-0.0076",="-0.0342"
="quarter=24",="-64.7052",="-0.0185",="-0.0078",="-0.0295"
="quarter=25",="-257.2086",="-0.0153",="-0.0083",="-0.0332"
="quarter=26",="-1087.3355",="-0.0094",="-0.0070",="-0.0401"
="quarter=27",="-2315.2411",="-0.0160",="-0.0074",="-0.0326"
="quarter=28",="-2052.0429",="-0.0244",="-0.0048",="-0.0184"
="quarter=29",="-1654.0478",="-0.0218",="-0.0089",="-0.0337"
="quarter=30",="-2623.3735",="-0.0166",="-0.0108",="-0.0449"
="quarter=31",="-3560.4349",="-0.0183",="-0.0080",="-0.0390"
="quarter=32",="-4896.0198",="-0.0135",="-0.0070",="-0.0421"
="quarter=33",="-5137.3661",="-0.0093",="-0.0071",="-0.0446"
="quarter=34",="-5734.6877",="-0.0088",="-0.0070",="-0.0434"
="quarter=35",="-6302.7281",="-0.0128",="-0.0057",="-0.0332"
="quarter=36",="-7445.9111",="-0.0113",="-0.0058",="-0.0387"
="quarter=37",="-7315.5352",="-0.0081",="-0.0036",="-0.0350"
="quarter=38",="-7094.9424",="-0.0205",="-0.0014",="-0.0130"
="quarter=39",="-6069.2945",="-0.0295",="-0.0026",="-0.0123"
="quarter=40",="-7750.5994",="-0.0277",="-0.0081",="-0.0315"
="quarter=41",="-7683.1376",="-0.0216",="-0.0099",="-0.0445"
="quarter=42",="-7537.4805",="-0.0233",="-0.0083",="-0.0262"
="quarter=43",="-6947.0205",="-0.0261",="-0.0087",="-0.0248"
="quarter=44",="-10085.9099",="-0.0196",="-0.0103",="-0.0384"
="quarter=45",="-9880.5839",="-0.0157",="-0.0091",="-0.0308"
="quarter=46",="-9046.2306",="-0.0186",="-0.0064",="-0.0151"
="quarter=47",="-8935.7544",="-0.0242",="-0.0087",="-0.0214"
="quarter=48",="-11288.8412",="-0.0182",="-0.0083",="-0.0304"
="quarter=49",="-11767.1845",="-0.0128",="-0.0107",="-0.0400"
="Constant",="-161902.2560",="-0.0569",="-0.0078",="0.1562"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.2764",="0.0221",="0.0078",="0.0289"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_no_interaction_age_bin.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="48408.3101",="0.0253",="0.0012",="-0.0318"
="cs_bin_l1=3",="54158.2038",="0.0384",="0.0001",="-0.0609"
="cs_bin_l1=4",="46032.4540",="0.0217",="-0.0058",="-0.0916"
="cs_bin_l1=5",="49529.0371",="0.0168",="-0.0073",="-0.1056"
="18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="30-39",="24116.2536",="0.0302",="0.0076",="-0.0022"
="40-49",="25977.9563",="0.0214",="0.0058",="-0.0090"
="50-59",="9909.6552",="0.0078",="0.0026",="-0.0133"
="60-69",="-9664.6480",="-0.0048",="-0.0017",="-0.0184"
="70+",="-29027.5705",="-0.0222",="-0.0080",="-0.0329"
="income_insight_score",="1310.5594",="0.0003",="0.0001",="0.0000"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="1680.6983",="0.0078",="-0.0003",="-0.0004"
="quarter=10",="2678.3385",="0.0097",="-0.0015",="0.0027"
="quarter=11",="3629.0313",="0.0034",="-0.0015",="0.0055"
="quarter=12",="2314.7220",="0.0076",="-0.0019",="-0.0099"
="quarter=13",="4140.7800",="0.0096",="0.0014",="-0.0080"
="quarter=14",="5550.8309",="0.0010",="-0.0029",="-0.0041"
="quarter=15",="6206.3562",="-0.0095",="-0.0048",="-0.0147"
="quarter=16",="3445.6168",="0.0014",="-0.0088",="-0.0394"
="quarter=17",="4073.1814",="-0.0015",="-0.0060",="-0.0167"
="quarter=18",="3768.4803",="-0.0098",="-0.0092",="-0.0295"
="quarter=19",="3243.8805",="-0.0145",="-0.0098",="-0.0340"
="quarter=20",="2331.7265",="0.0034",="-0.0111",="-0.0563"
="quarter=21",="1440.0324",="0.0033",="-0.0083",="-0.0399"
="quarter=22",="408.5943",="-0.0119",="-0.0073",="-0.0305"
="quarter=23",="-162.3855",="-0.0168",="-0.0076",="-0.0342"
="quarter=24",="175.4212",="-0.0183",="-0.0077",="-0.0295"
="quarter=25",="-38.5768",="-0.0151",="-0.0083",="-0.0332"
="quarter=26",="-867.7822",="-0.0092",="-0.0070",="-0.0401"
="quarter=27",="-2083.9667",="-0.0159",="-0.0074",="-0.0326"
="quarter=28",="-1724.1505",="-0.0242",="-0.0048",="-0.0185"
="quarter=29",="-1317.6288",="-0.0216",="-0.0088",="-0.0338"
="quarter=30",="-2285.3032",="-0.0164",="-0.0107",="-0.0449"
="quarter=31",="-3225.6320",="-0.0181",="-0.0080",="-0.0390"
="quarter=32",="-4493.7801",="-0.0132",="-0.0069",="-0.0421"
="quarter=33",="-4724.1125",="-0.0090",="-0.0070",="-0.0447"
="quarter=34",="-5304.1083",="-0.0085",="-0.0069",="-0.0434"
="quarter=35",="-5848.8637",="-0.0124",="-0.0056",="-0.0333"
="quarter=36",="-6920.1635",="-0.0109",="-0.0057",="-0.0388"
="quarter=37",="-6747.9729",="-0.0077",="-0.0034",="-0.0351"
="quarter=38",="-6489.4033",="-0.0200",="-0.0013",="-0.0131"
="quarter=39",="-5423.8249",="-0.0289",="-0.0025",="-0.0125"
="quarter=40",="-7055.8252",="-0.0271",="-0.0080",="-0.0317"
="quarter=41",="-6957.6724",="-0.0210",="-0.0098",="-0.0446"
="quarter=42",="-6776.3703",="-0.0227",="-0.0081",="-0.0264"
="quarter=43",="-6143.7110",="-0.0255",="-0.0085",="-0.0250"
="quarter=44",="-9285.5470",="-0.0190",="-0.0101",="-0.0386"
="quarter=45",="-9061.3410",="-0.0150",="-0.0089",="-0.0310"
="quarter=46",="-8209.8753",="-0.0180",="-0.0062",="-0.0153"
="quarter=47",="-8081.1000",="-0.0235",="-0.0085",="-0.0216"
="quarter=48",="-10495.4719",="-0.0176",="-0.0081",="-0.0306"
="quarter=49",="-10959.5339",="-0.0122",="-0.0106",="-0.0402"
="Constant",="-92109.0344",="0.0116",="0.0123",="0.1597"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.2768",="0.0221",="0.0077",="0.0289"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_no_interaction_age_bin_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="5205.6372",="0.0145",="-0.0015",="-0.0319"
="cs_bin_l1=3",="-10984.7215",="0.0222",="-0.0039",="-0.0610"
="cs_bin_l1=4",="-32747.7968",="0.0021",="-0.0105",="-0.0918"
="cs_bin_l1=5",="-35384.8133",="-0.0042",="-0.0124",="-0.1058"
="18-29",="0.0000",="0.0000",="0.0000",="0.0000"
="30-39",="48770.0956",="0.0363",="0.0091",="-0.0021"
="40-49",="65381.2836",="0.0312",="0.0082",="-0.0089"
="50-59",="53285.6809",="0.0186",="0.0052",="-0.0131"
="60-69",="31990.6350",="0.0055",="0.0008",="-0.0182"
="70+",="-194.2922",="-0.0150",="-0.0062",="-0.0328"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="1237.7090",="0.0077",="-0.0003",="-0.0004"
="quarter=10",="2520.0812",="0.0096",="-0.0015",="0.0027"
="quarter=11",="3835.4844",="0.0034",="-0.0014",="0.0055"
="quarter=12",="4329.1626",="0.0081",="-0.0018",="-0.0099"
="quarter=13",="6039.6645",="0.0101",="0.0015",="-0.0080"
="quarter=14",="7514.5032",="0.0015",="-0.0028",="-0.0041"
="quarter=15",="8529.2957",="-0.0089",="-0.0046",="-0.0147"
="quarter=16",="8313.1228",="0.0026",="-0.0085",="-0.0394"
="quarter=17",="8638.1973",="-0.0004",="-0.0057",="-0.0167"
="quarter=18",="8456.5392",="-0.0086",="-0.0089",="-0.0295"
="quarter=19",="8194.6654",="-0.0132",="-0.0095",="-0.0339"
="quarter=20",="7254.3213",="0.0046",="-0.0108",="-0.0563"
="quarter=21",="6359.0144",="0.0045",="-0.0080",="-0.0398"
="quarter=22",="5531.6627",="-0.0106",="-0.0070",="-0.0305"
="quarter=23",="5198.7034",="-0.0154",="-0.0073",="-0.0342"
="quarter=24",="4957.8658",="-0.0171",="-0.0075",="-0.0295"
="quarter=25",="4350.3964",="-0.0140",="-0.0080",="-0.0332"
="quarter=26",="3562.0024",="-0.0081",="-0.0068",="-0.0401"
="quarter=27",="2439.7638",="-0.0147",="-0.0071",="-0.0326"
="quarter=28",="3111.1840",="-0.0230",="-0.0045",="-0.0184"
="quarter=29",="3008.2580",="-0.0205",="-0.0086",="-0.0337"
="quarter=30",="1914.6275",="-0.0153",="-0.0105",="-0.0449"
="quarter=31",="975.0678",="-0.0170",="-0.0077",="-0.0390"
="quarter=32",="767.2428",="-0.0119",="-0.0066",="-0.0421"
="quarter=33",="187.5622",="-0.0077",="-0.0067",="-0.0447"
="quarter=34",="-479.2869",="-0.0073",="-0.0066",="-0.0434"
="quarter=35",="-795.2118",="-0.0111",="-0.0053",="-0.0333"
="quarter=36",="-1388.9648",="-0.0095",="-0.0054",="-0.0387"
="quarter=37",="-1721.5498",="-0.0064",="-0.0031",="-0.0351"
="quarter=38",="-1427.8455",="-0.0187",="-0.0010",="-0.0131"
="quarter=39",="-474.0824",="-0.0277",="-0.0022",="-0.0125"
="quarter=40",="-54.3760",="-0.0254",="-0.0075",="-0.0317"
="quarter=41",="-487.3223",="-0.0194",="-0.0094",="-0.0446"
="quarter=42",="-344.6807",="-0.0211",="-0.0077",="-0.0264"
="quarter=43",="189.7352",="-0.0239",="-0.0082",="-0.0250"
="quarter=44",="-183.3998",="-0.0167",="-0.0096",="-0.0386"
="quarter=45",="-559.0141",="-0.0129",="-0.0084",="-0.0310"
="quarter=46",="239.1650",="-0.0159",="-0.0057",="-0.0152"
="quarter=47",="290.0427",="-0.0215",="-0.0080",="-0.0215"
="quarter=48",="836.6893",="-0.0148",="-0.0074",="-0.0305"
="quarter=49",="368.7009",="-0.0094",="-0.0099",="-0.0402"
="Constant",="23069.1751",="0.0402",="0.0193",="0.1600"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.1230",="0.0182",="0.0068",="0.0289"
=""


==> Tables/credit_risk_csv/mortgage_reg_l1_no_interaction_no_income.csv <==
="\label{tab: vulnerable_populations}"
="",="(1)",="(2)",="(3)",="(4)"
="",="mtf5020",="mortgage_inquiry",="mortgage_origination",="mortgage_origination"
="",="b",="b",="b",="b"
="cs_bin_l1=1",="0.0000",="0.0000",="0.0000",="0.0000"
="cs_bin_l1=2",="5655.7504",="0.0149",="-0.0014",="-0.0320"
="cs_bin_l1=3",="-10269.9471",="0.0227",="-0.0037",="-0.0612"
="cs_bin_l1=4",="-32043.4208",="0.0028",="-0.0104",="-0.0920"
="cs_bin_l1=5",="-35022.6255",="-0.0033",="-0.0123",="-0.1060"
="age",="8833.9330",="0.0053",="0.0015",="0.0004"
="age_sq",="-90.5076",="-0.0001",="-0.0000",="-0.0000"
="quarter=8",="0.0000",="0.0000",="0.0000",="0.0000"
="quarter=9",="1443.0482",="0.0078",="-0.0003",="-0.0004"
="quarter=10",="2692.7191",="0.0097",="-0.0015",="0.0027"
="quarter=11",="3955.3147",="0.0034",="-0.0014",="0.0055"
="quarter=12",="4228.3983",="0.0080",="-0.0018",="-0.0099"
="quarter=13",="6147.9956",="0.0101",="0.0015",="-0.0080"
="quarter=14",="7596.9963",="0.0015",="-0.0027",="-0.0041"
="quarter=15",="8578.2186",="-0.0089",="-0.0046",="-0.0147"
="quarter=16",="8155.2228",="0.0025",="-0.0086",="-0.0393"
="quarter=17",="8619.4004",="-0.0005",="-0.0057",="-0.0167"
="quarter=18",="8508.7923",="-0.0087",="-0.0089",="-0.0294"
="quarter=19",="8172.7936",="-0.0133",="-0.0095",="-0.0339"
="quarter=20",="7043.2496",="0.0044",="-0.0109",="-0.0563"
="quarter=21",="6303.7656",="0.0044",="-0.0080",="-0.0398"
="quarter=22",="5505.2477",="-0.0107",="-0.0070",="-0.0305"
="quarter=23",="5182.1986",="-0.0156",="-0.0073",="-0.0342"
="quarter=24",="4713.3947",="-0.0173",="-0.0075",="-0.0295"
="quarter=25",="4178.9221",="-0.0142",="-0.0081",="-0.0331"
="quarter=26",="3415.5287",="-0.0083",="-0.0068",="-0.0401"
="quarter=27",="2303.5553",="-0.0149",="-0.0071",="-0.0326"
="quarter=28",="2766.2493",="-0.0233",="-0.0045",="-0.0184"
="quarter=29",="2671.8411",="-0.0208",="-0.0086",="-0.0337"
="quarter=30",="1594.5053",="-0.0156",="-0.0105",="-0.0449"
="quarter=31",="672.1163",="-0.0173",="-0.0078",="-0.0389"
="quarter=32",="282.9069",="-0.0123",="-0.0067",="-0.0420"
="quarter=33",="-314.6750",="-0.0081",="-0.0068",="-0.0446"
="quarter=34",="-1012.4004",="-0.0077",="-0.0067",="-0.0433"
="quarter=35",="-1381.5186",="-0.0116",="-0.0054",="-0.0332"
="quarter=36",="-2169.4264",="-0.0100",="-0.0055",="-0.0386"
="quarter=37",="-2587.4828",="-0.0070",="-0.0033",="-0.0350"
="quarter=38",="-2385.3283",="-0.0194",="-0.0012",="-0.0130"
="quarter=39",="-1527.3611",="-0.0284",="-0.0024",="-0.0123"
="quarter=40",="-1284.7339",="-0.0261",="-0.0077",="-0.0315"
="quarter=41",="-1786.5641",="-0.0202",="-0.0096",="-0.0445"
="quarter=42",="-1726.2643",="-0.0219",="-0.0079",="-0.0262"
="quarter=43",="-1279.4541",="-0.0248",="-0.0084",="-0.0248"
="quarter=44",="-1733.3866",="-0.0176",="-0.0098",="-0.0384"
="quarter=45",="-2159.4715",="-0.0138",="-0.0087",="-0.0308"
="quarter=46",="-1412.6900",="-0.0168",="-0.0060",="-0.0151"
="quarter=47",="-1418.8278",="-0.0224",="-0.0083",="-0.0214"
="quarter=48",="-840.2400",="-0.0157",="-0.0077",="-0.0303"
="quarter=49",="-1354.6872",="-0.0103",="-0.0101",="-0.0400"
="Constant",="-130749.2416",="-0.0494",="-0.0060",="0.1562"
="ZIP X Quarter Fixed Effects",="X",="X",="X",="X"
="Observations",="26147712.0000",="26147712.0000",="26134137.0000",="2235063.0000"
="$R^2$",="0.1243",="0.0185",="0.0070",="0.0289"
=""


==> Tables/vulnerables_performance/auc_comparison-1.csv <==
,Group,AUC: Our Model,AUC: Credit Score,Share
0,Current,0.8475131639878496,0.8020704205654174,0.8214562096033444
1,Any Delinquency,0.8511566877457007,0.6443795729996695,0.17854379039665555
2,Thin file,0.8910441382178699,0.8127628394449116,0.5039713418136641
3,Thick file,0.916285430891419,0.905098581357603,0.4960286581863359
4,No Mortgage,0.9023080336966959,0.8384679587717885,0.6853115324376139
5,Mortgage,0.9120816032628006,0.8995827003842346,0.31468846756238616
6,Thin file: no mortgage,0.8909879067577621,0.8105973394238217,0.4609357788662491
7,Thick file: no mortgage,0.9214553971554602,0.9098783985167527,0.22437575357136474
8,Thick file: with mortgage,0.9100808025151014,0.8989138206178054,0.27165290461497116
9,Thin file: with mortgage,0.8895673787235724,0.8640841504064034,0.043035562947414986


==> Tables/vulnerables_performance/auc_comparison.csv <==
Group,Value,AUC: Our Model,AUC: Credit Score,Share
Default History,Current,0.847513164,0.802070421,0.82145621
,90+ DPD,0.863811187,0.641349929,0.154530494
,At most 60+ DPD,0.73574587,0.681557364,0.024013296
Credit History,Thin file,0.891044138,0.812762839,0.503971342
,Thick file,0.916285431,0.905098581,0.496028658
Mortgage Status,No Mortgage,0.902308034,0.838467959,0.685311532
,Mortgage,0.912081603,0.8995827,0.314688468
Credit History & Mortgage Status,Thin file: no mortgage,0.890987907,0.810597339,0.460935779
,Thin file: with mortgage,0.889567379,0.86408415,0.043035563
,Thick file: no mortgage,0.921455397,0.909878399,0.224375754
,Thick file: with mortgage,0.910080803,0.898913821,0.271652905


==> Tables/vulnerables_performance/auc_comparison_protected.csv <==
,Group,AUC: Our Model,AUC: Credit Score,Share
Age,> 30,0.913365567,0.864704607,0.764299207
,<= 30,0.880825954,0.823836482,0.235700793
Income,> p20,0.908181543,0.867448519,0.787850628
,<= p20,0.854888544,0.734909858,0.212149372
Minority Status,No,0.9099589,0.864310225,0.814269446
,Yes,0.88121985,0.801798852,0.185730554


==> Tables/vulnerables_performance/interpretability_five_categories.csv <==
Payment History,Accounts Owed,Length of Credit,Debt Products,Inquiries,Model
0.3375,0.4890,0.0755,0.0451,0.0530,Hybrid
0.3357,0.4895,0.0753,0.0458,0.0536,Hybrid: Age <= 30
0.3379,0.4889,0.0754,0.0450,0.0529,Hybrid: Age > 30
0.3380,0.4887,0.0754,0.0450,0.0529,Hybrid: Income > p20
0.3342,0.4904,0.0755,0.0459,0.0539,Hybrid: Income <= p20
0.3367,0.4893,0.0753,0.0453,0.0533,Hybrid: Minority
0.3375,0.4890,0.0754,0.0452,0.0530,Hybrid: Non-minority


==> Tables/vulnerables_regressions/vulnerable.csv <==
="\label{tab: vulnerable_populations}"

="",="(1)",="(2)",="(3)",="(4)",="(5)",="(6)",="(7)",="(8)"
="",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile"

="outcome=0",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)"

="outcome=1",="-5.1643***",="-6.3915***",="-5.5850***",="-5.1112***",="-3.3874***",="-3.7895***",="-3.2285***",="-3.5324***"
="",="(0.0320)",="(0.0383)",="(0.0358)",="(0.0283)",="(0.0515)",="(0.0565)",="(0.0592)",="(0.0605)"

="low_income_p20=0",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1",="",="6.0673***",="",="",="",="3.4542***",="",=""
="",="",="(0.0770)",="",="",="",="(0.1053)",="",=""

="low_income_p20=0 # outcome=0",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=0 # outcome=1",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1 # outcome=0",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1 # outcome=1",="",="-0.4382***",="",="",="",="-0.1314",="",=""
="",="",="(0.0481)",="",="",="",="(0.1119)",="",=""

="young=0",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",=""

="young=1",="",="",="2.3873***",="",="",="",="2.5400***",=""
="",="",="",="(0.0743)",="",="",="",="(0.0875)",=""

="young=0 # outcome=0",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",=""

="young=0 # outcome=1",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",=""

="young=1 # outcome=0",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",=""

="young=1 # outcome=1",="",="",="0.9832***",="",="",="",="-0.7085***",=""
="",="",="",="(0.0452)",="",="",="",="(0.0990)",=""

="minority=0",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)"

="minority=1",="",="",="",="1.8608***",="",="",="",="-0.9730***"
="",="",="",="",="(0.0411)",="",="",="",="(0.0480)"

="minority=0 # outcome=0",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)"

="minority=0 # outcome=1",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)"

="minority=1 # outcome=0",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)"

="minority=1 # outcome=1",="",="",="",="-0.9018***",="",="",="",="0.9065***"
="",="",="",="",="(0.0296)",="",="",="",="(0.0895)"

="Constant",="0.9514***",="0.0469***",="0.4607***",="0.6430***",="-4.9859***",="-5.3662***",="-5.6135***",="-4.8310***"
="",="(0.0059)",="(0.0127)",="(0.0164)",="(0.0082)",="(0.0059)",="(0.0136)",="(0.0235)",="(0.0095)"

="State X Quarter Fixed Effects",="X",="X",="X",="X",="X",="X",="X",="X"
="Observations",="26240879.0000",="26240879.0000",="26240879.0000",="26240879.0000",="756179.0000",="756179.0000",="756179.0000",="756179.0000"
="$R^2$",="0.0181",="0.0391",="0.0228",="0.0196",="0.0487",="0.0564",="0.0556",="0.0494"

="Standard errors in parentheses"
=""
="* p<0.10, ** p<0.05, *** p<0.01"


==> Tables/vulnerables_regressions/vulnerable_appendix_panel_a.csv <==
="\label{tab: vulnerable_populations}"

="",="(1)",="(2)",="(3)",="(4)",="(5)",="(6)",="(7)",="(8)",="(9)",="(10)",="(11)",="(12)",="(13)",="(14)",="(15)",="(16)"
="",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile"

="outcome=0",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)"

="outcome=1",="-13.0810***",="-13.6549***",="-12.9960***",="-13.1154***",="-12.3504***",="-12.7950***",="-12.5804***",="-12.3343***",="-12.8404***",="-13.3496***",="-14.2942***",="-12.8064***",="-9.4262***",="-9.3679***",="-8.5743***",="-9.1702***"
="",="(0.0434)",="(0.0494)",="(0.0454)",="(0.0416)",="(0.0724)",="(0.0795)",="(0.0866)",="(0.0694)",="(0.1129)",="(0.1289)",="(0.1395)",="(0.1033)",="(0.0893)",="(0.0883)",="(0.0890)",="(0.0955)"

="low_income_p20=0",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1",="",="2.9046***",="",="",="",="-1.6670***",="",="",="",="-4.4634***",="",="",="",="-7.6075***",="",=""
="",="",="(0.0394)",="",="",="",="(0.0838)",="",="",="",="(0.1364)",="",="",="",="(0.2009)",="",=""

="low_income_p20=0 # outcome=0",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=0 # outcome=1",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1 # outcome=0",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1 # outcome=1",="",="1.3147***",="",="",="",="1.8874***",="",="",="",="5.0388***",="",="",="",="-8.3064***",="",=""
="",="",="(0.0352)",="",="",="",="(0.0616)",="",="",="",="(0.1520)",="",="",="",="(1.6082)",="",=""

="young=0",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=1",="",="",="2.7578***",="",="",="",="1.3929***",="",="",="",="-1.8365***",="",="",="",="-3.4670***",=""
="",="",="",="(0.0887)",="",="",="",="(0.0719)",="",="",="",="(0.0877)",="",="",="",="(0.1369)",=""

="young=0 # outcome=0",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=0 # outcome=1",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=1 # outcome=0",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=1 # outcome=1",="",="",="-0.0748",="",="",="",="1.2169***",="",="",="",="5.9132***",="",="",="",="-6.0761***",=""
="",="",="",="(0.0634)",="",="",="",="(0.0778)",="",="",="",="(0.1245)",="",="",="",="(0.2665)",=""

="minority=0",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=1",="",="",="",="0.6869***",="",="",="",="-0.9454***",="",="",="",="-0.7816***",="",="",="",="-1.3996***"
="",="",="",="",="(0.0353)",="",="",="",="(0.0412)",="",="",="",="(0.0444)",="",="",="",="(0.0484)"

="minority=0 # outcome=0",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=0 # outcome=1",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=1 # outcome=0",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=1 # outcome=1",="",="",="",="0.0615",="",="",="",="0.1002",="",="",="",="0.0763",="",="",="",="-0.8159***"
="",="",="",="",="(0.0413)",="",="",="",="(0.0627)",="",="",="",="(0.0974)",="",="",="",="(0.1794)"

="Constant",="11.9410***",="10.5615***",="11.0865***",="11.7503***",="2.8203***",="3.2119***",="2.4442***",="3.0179***",="0.0537***",="0.4850***",="0.5244***",="0.1739***",="-4.8162***",="-4.8078***",="-4.6664***",="-4.6833***"
="",="(0.0214)",="(0.0217)",="(0.0295)",="(0.0217)",="(0.0163)",="(0.0189)",="(0.0255)",="(0.0149)",="(0.0068)",="(0.0168)",="(0.0249)",="(0.0097)",="(0.0009)",="(0.0010)",="(0.0060)",="(0.0045)"

="State X Quarter Fixed Effects",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X"
="Observations",="6786915.0000",="6786915.0000",="6786915.0000",="6786915.0000",="3721409.0000",="3721409.0000",="3721409.0000",="3721409.0000",="9536207.0000",="9536207.0000",="9536207.0000",="9536207.0000",="6196348.0000",="6196348.0000",="6196348.0000",="6196348.0000"
="$R^2$",="0.2175",="0.2335",="0.2251",="0.2180",="0.1060",="0.1074",="0.1081",="0.1064",="0.0351",="0.0404",="0.0376",="0.0353",="0.0221",="0.0226",="0.0266",="0.0233"

="Standard errors in parentheses"
=""
="* p<0.10, ** p<0.05, *** p<0.01"


==> Tables/vulnerables_regressions/vulnerable_appendix_panel_b.csv <==
="\label{tab: vulnerable_populations}"

="",="(1)",="(2)",="(3)",="(4)",="(5)",="(6)",="(7)",="(8)",="(9)",="(10)",="(11)",="(12)",="(13)",="(14)",="(15)",="(16)"
="",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile",="PP_CS_decile"

="outcome=0",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000",="0.0000"
="",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)",="(.)"

="outcome=1",="-10.3657***",="-9.8004***",="-8.2067***",="-11.0165***",="-7.8670***",="-7.7914***",="-7.1299***",="-7.9512***",="-7.6030***",="-7.7585***",="-7.8963***",="-7.4944***",="-6.8245***",="-6.8168***",="-6.7133***",="-6.5285***"
="",="(0.1059)",="(0.1140)",="(0.1011)",="(0.1170)",="(0.0884)",="(0.0990)",="(0.0995)",="(0.1073)",="(0.1111)",="(0.1203)",="(0.1307)",="(0.1259)",="(0.4156)",="(0.4183)",="(0.4148)",="(0.4503)"

="low_income_p20=0",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1",="",="3.8582***",="",="",="",="-0.2155",="",="",="",="-1.8533***",="",="",="",="-6.9267***",="",=""
="",="",="(0.1413)",="",="",="",="(0.1440)",="",="",="",="(0.1190)",="",="",="",="(0.5376)",="",=""

="low_income_p20=0 # outcome=0",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=0 # outcome=1",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1 # outcome=0",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",=""
="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",=""

="low_income_p20=1 # outcome=1",="",="-0.9948***",="",="",="",="-0.4300**",="",="",="",="1.7043***",="",="",="",="4.6990",="",=""
="",="",="(0.1637)",="",="",="",="(0.2074)",="",="",="",="(0.3460)",="",="",="",="(3.5785)",="",=""

="young=0",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=1",="",="",="6.8223***",="",="",="",="2.8029***",="",="",="",="0.7808***",="",="",="",="-3.3482***",=""
="",="",="",="(0.1493)",="",="",="",="(0.1185)",="",="",="",="(0.1095)",="",="",="",="(0.1617)",=""

="young=0 # outcome=0",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=0 # outcome=1",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=1 # outcome=0",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",=""
="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",=""

="young=1 # outcome=1",="",="",="-5.1003***",="",="",="",="-2.2028***",="",="",="",="1.4593***",="",="",="",="-1.2461",=""
="",="",="",="(0.1735)",="",="",="",="(0.1971)",="",="",="",="(0.2529)",="",="",="",="(2.0875)",=""

="minority=0",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=1",="",="",="",="-2.0315***",="",="",="",="-2.6185***",="",="",="",="-2.2531***",="",="",="",="-1.7388***"
="",="",="",="",="(0.1377)",="",="",="",="(0.1048)",="",="",="",="(0.0603)",="",="",="",="(0.0989)"

="minority=0 # outcome=0",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=0 # outcome=1",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=1 # outcome=0",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000",="",="",="",="0.0000"
="",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)",="",="",="",="(.)"

="minority=1 # outcome=1",="",="",="",="2.3108***",="",="",="",="0.7733***",="",="",="",="0.1318",="",="",="",="-0.9686"
="",="",="",="",="(0.1629)",="",="",="",="(0.1941)",="",="",="",="(0.2367)",="",="",="",="(1.1287)"

="Constant",="5.5626***",="4.0759***",="2.8876***",="6.1166***",="-2.5089***",="-2.4620***",="-3.3869***",="-1.9194***",="-5.9975***",="-5.8263***",="-6.2315***",="-5.6492***",="-7.6919***",="-7.6802***",="-7.4694***",="-7.5242***"
="",="(0.0490)",="(0.0642)",="(0.0608)",="(0.0606)",="(0.0164)",="(0.0339)",="(0.0390)",="(0.0296)",="(0.0053)",="(0.0115)",="(0.0323)",="(0.0109)",="(0.0036)",="(0.0037)",="(0.0117)",="(0.0102)"

="State X Quarter Fixed Effects",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X",="X"
="Observations",="101133.0000",="101133.0000",="101133.0000",="101133.0000",="116383.0000",="116383.0000",="116383.0000",="116383.0000",="355693.0000",="355693.0000",="355693.0000",="355693.0000",="182970.0000",="182970.0000",="182970.0000",="182970.0000"
="$R^2$",="0.1877",="0.2017",="0.2193",="0.1900",="0.1052",="0.1054",="0.1135",="0.1116",="0.0768",="0.0784",="0.0778",="0.0807",="0.0554",="0.0560",="0.0611",="0.0575"

="Standard errors in parentheses"
=""
="* p<0.10, ** p<0.05, *** p<0.01"

